A new method to construct high-dimensional copulas with Bernoulli and Coxian-2 distributions

We propose an approach to construct a new family of generalized Farlie-Gumbel-Morgenstern (GFGM) copulas that naturally scales to high dimensions. A GFGM copula can model moderate positive and negative dependence, cover different types of asymmetries, and admits exact expressions for many quantities of interest such as measures of association or risk measures in actuarial science or quantitative risk management. More importantly, this paper presents a new method to construct high-dimensional copulas based on mixtures of power functions, and may be adapted to more general contexts to construct broader families of copulas. We construct a family of copulas through a stochastic representation based on multivariate Bernoulli distributions and Coxian-2 distributions. This paper will cover the construction of a GFGM copula, study its measures of multivariate association and dependence properties. We explain how to sample random vectors from the new family of copulas in high dimensions. Then, we study the bivariate case in detail and find that our construction leads to an asymmetric modified Huang-Kotz FGM copula. Finally, we study the exchangeable case and provide some insights into the most negative dependence structure within this new class of high-dimensional copulas.

==> code/rhoL-detail.csv <==
"","d","p1","p3","p5","p7","p9"
"1",2,0.074792243767313,0.217993079584775,0.333333333333333,0.372781065088758,0.223140495867769
"2",2.02,0.0750702912335643,0.218554164361327,0.333667230035178,0.372288759174872,0.221972341987073
"3",2.04,0.0753454830305415,0.219105599677019,0.333985401230041,0.371781840198168,0.220806964140958
"4",2.06,0.0756178230433655,0.219647429293178,0.33428798739754,0.371260563020707,0.219644438350034
"5",2.08,0.0758873152305332,0.220179697001642,0.33457512816343,0.370725178975617,0.21848483721108
"6",2.1,0.0761539636239335,0.220702446624458,0.33484696230587,0.370175935919894,0.217328230024148
"7",2.12,0.076417772328869,0.221215722013574,0.335103627761611,0.369613078286389,0.216174682915157
"8",2.14,0.0766787455240676,0.221719567050507,0.335345261632125,0.36903684713495,0.215024258954171
"9",2.16,0.0769368874616786,0.222214025645996,0.335572000189642,0.368447480202757,0.213877018269471
"10",2.18,0.0771922024672734,0.222699141739636,0.335783978883128,0.367845211953862,0.212733018157589
"11",2.2,0.0774446949398276,0.223174959299493,0.335981332344184,0.367230273627926,0.211592313189441
"12",2.22,0.0776943693517064,0.223641522321707,0.336164194392875,0.366602893288192,0.210454955312681
"13",2.24,0.0779412302486304,0.22409887483007,0.336332698043487,0.36596329586869,0.209320993950416
"14",2.26,0.0781852822496462,0.224547060875595,0.336486975510217,0.365311703220683,0.208190476096405
"15",2.28,0.0784265300470824,0.224986124536058,0.336627158212786,0.364648334158382,0.207063446406862
"16",2.3,0.0786649784064953,0.225416109915531,0.336753376781994,0.363973404503922,0.205939947288982
"17",2.32,0.0789006321666158,0.225837061143893,0.336865761065195,0.363287127131632,0.204820018986297
"18",2.34,0.0791334962392829,0.226249022376327,0.33696444013171,0.362589712011582,0.203703699660983
"19",2.36,0.0793635756093702,0.226652037792798,0.337049542278175,0.361881366252446,0.202591025473207
"20",2.38,0.0795908753347036,0.227046151597516,0.337121195033819,0.361162294143683,0.201482030657635
"21",2.4,0.0798154005459756,0.227431408018378,0.337179525165673,0.360432697197026,0.200376747597179
"22",2.42,0.0800371564466493,0.227807851306398,0.337224658683722,0.359692774187329,0.199275206894097
"23",2.44,0.0802561483128531,0.228175525735119,0.337256720845985,0.358942721192744,0.198177437438524
"24",2.46,0.0804723814932713,0.228534475600008,0.337275836163538,0.358182731634264,0.197083466474532
"25",2.48,0.0806858614090232,0.228884745217833,0.337282128405462,0.357412996314628,0.195993319663796
"26",2.5,0.0808965935535399,0.229226378926028,0.337275720603745,0.356633703456606,0.194907021146959
"27",2.52,0.0811045834924275,0.229559421082036,0.337256735058105,0.355845038740672,0.193824593602765
"28",2.54,0.0813098368633264,0.229883916062642,0.337225293340766,0.355047185342064,0.19274605830505
"29",2.56,0.0815123593757601,0.230199908263285,0.337181516301159,0.354240323967261,0.19167143517765
"30",2.58,0.0817121568109828,0.230507442097359,0.337125524070577,0.353424632889869,0.190600742847313
"31",2.6,0.0819092350218086,0.230806561995494,0.337057436066762,0.352600287985933,0.189533998694676
"32",2.62,0.0821035999324431,0.23109731240482,0.336977370998432,0.351767462768679,0.188471218903376
"33",2.64,0.082295257538303,0.231379737788226,0.336885446869755,0.350926328422706,0.187412418507363
"34",2.66,0.0824842139058268,0.231653882623588,0.336781780984763,0.350077053837618,0.186357611436474
"35",2.68,0.0826704751722803,0.231919791402999,0.336666489951707,0.349219805641126,0.185306810560327
"36",2.7,0.0828540475455551,0.232177508631965,0.33653968968736,0.348354748231611,0.184260027730604
"37",2.72,0.0830349373039559,0.232427078828606,0.336401495421258,0.347482043810168,0.183217273821763
"38",2.74,0.0832131507959831,0.232668546522827,0.336252021699892,0.346601852412133,0.182178558770251
"39",2.76,0.0833886944401087,0.232901956255478,0.336091382390843,0.345714331938104,0.181143891612262
"40",2.78,0.0835615747245399,0.233127352577508,0.33591969068686,0.34481963818446,0.180113280520081
"41",2.8,0.0837317982069815,0.233344780049094,0.335737059109891,0.343917924873394,0.17908673283709
"42",2.82,0.0838993715143865,0.233554283238759,0.335543599515054,0.343009343682459,0.178064255111458
"43",2.84,0.0840643013426993,0.233755906722482,0.335339423094563,0.342094044273643,0.177045853128569
"44",2.86,0.0842265944565936,0.233949695082783,0.335124640381598,0.341172174321967,0.176031531942242
"45",2.88,0.0843862576892005,0.234135692907804,0.334899361254123,0.340243879543633,0.175021295904769
"46",2.9,0.0845432979418323,0.234313944790375,0.334663694938661,0.339309303723715,0.17401514869583
"47",2.92,0.0846977221836954,0.234484495327061,0.334417750014008,0.3383685887434,0.173013093350306
"48",2.94,0.084849537451598,0.234647389117202,0.334161634414908,0.337421874606796,0.172015132285049
"49",2.96,0.0849987508496487,0.234802670761936,0.333895455435677,0.336469299467307,0.171021267324629
"50",2.98,0.085145369548951,0.234950384863214,0.333619319733774,0.33551099965358,0.170031499726107
"51",3,0.0852894007872866,0.235090576022797,0.333333333333333,0.334547109695039,0.169045830202855
"52",3.02,0.0854308518687941,0.235223288841243,0.333037601628641,0.333577762347002,0.168064258947472
"53",3.04,0.0855697301636393,0.235348567916883,0.332732229387572,0.3326030886154,0.16708678565382
"54",3.06,0.0857060431076801,0.235466457844784,0.332417320754982,0.331623217781091,0.166113409538208
"55",3.08,0.0858397982021197,0.235577003215697,0.332092979256047,0.330638277423788,0.165144129359764
"56",3.1,0.0859710030131599,0.235680248614999,0.331759307799568,0.3296483934456,0.164178943440013
"57",3.12,0.0860996651716402,0.23577623862162,0.331416408681226,0.32865369009419,0.163217849681703
"58",3.14,0.086225792372675,0.235865017806961,0.331064383586795,0.327654289985567,0.162260845586891
"59",3.16,0.0863493923752806,0.235946630733796,0.330703333595318,0.326650314126503,0.161307928274325
"60",3.18,0.0864704730019969,0.236021121955169,0.330333359182227,0.325641881936597,0.160359094496149
"61",3.2,0.0865890421385021,0.236088536013278,0.329954560222441,0.32462911126998,0.159414340653944
"62",3.22,0.0867051077332209,0.236148917438348,0.329567035993405,0.323612118436667,0.158473662814145
"63",3.24,0.0868186777969233,0.236202310747494,0.329170885178105,0.322591018223573,0.157537056722844
"64",3.26,0.0869297604023214,0.236248760443574,0.328766205868027,0.321565923915186,0.156604517819999
"65",3.28,0.087038363683655,0.236288311014033,0.328353095566093,0.320536947313908,0.155676041253092
"66",3.3,0.0871444958362731,0.236321006929737,0.327931651189547,0.319504198760068,0.154751621890226
"67",3.32,0.0872481651162088,0.236346892643796,0.327501969072806,0.318467787151618,0.153831254332705
"68",3.34,0.0873493798397455,0.236366012590383,0.32706414497028,0.317427819963508,0.152914932927105
"69",3.36,0.08744814838298,0.236378411183533,0.326618274059146,0.316384403266749,0.152002651776854
"70",3.38,0.0875444791813762,0.236384132815948,0.326164450942091,0.315337641747175,0.151094404753349
"71",3.4,0.0876383807293145,0.236383221857782,0.325702769650018,0.314287638723899,0.150190185506612
"72",3.42,0.0877298615796339,0.236375722655423,0.32523332364472,0.313234496167474,0.149289987475516
"73",3.44,0.0878189303431678,0.236361679530265,0.324756205821514,0.312178314717765,0.148393803897584
"74",3.46,0.0879055956882742,0.236341136777472,0.324271508511844,0.311119193701534,0.147501627818392
"75",3.48,0.0879898663403604,0.236314138664737,0.323779323485853,0.310057231149738,0.146613452100578
"76",3.5,0.0880717510814,0.236280729431031,0.323279741954918,0.308992523814561,0.145729269432471
"77",3.52,0.0881512587494448,0.236240953285346,0.322772854574155,0.30792516718616,0.144849072336367
"78",3.54,0.088228398238132,0.23619485440543,0.322258751444893,0.306855255509158,0.143972853176457
"79",3.56,0.0883031784961832,0.236142476936514,0.321737522117111,0.305782881798857,0.143100604166411
"80",3.58,0.0883756085269,0.23608386499004,0.321209255591857,0.304708137857208,0.14223231737665
"81",3.6,0.088445697387652,0.236019062642372,0.320674040323619,0.303631114288519,0.141367984741304
"82",3.62,0.0885134541893613,0.23594811393351,0.320131964222686,0.302551900514907,0.140507598064873
"83",3.64,0.0885788880959792,0.235871062865791,0.319583114657462,0.301470584791515,0.139651149028597
"84",3.66,0.0886420083239591,0.235787953402591,0.319027578456764,0.300387254221482,0.138798629196557
"85",3.68,0.0887028241417237,0.235698829467018,0.318465441912089,0.299301994770672,0.137950030021503
"86",3.7,0.0887613448691263,0.2356037349406,0.317896790779847,0.298214891282174,0.137105342850436
"87",3.72,0.0888175798769073,0.235502713661969,0.317321710283576,0.297126027490568,0.136264558929931
"88",3.74,0.0888715385861465,0.235395809425542,0.316740285116125,0.296035486035969,0.135427669411236
"89",3.76,0.0889232304677083,0.235283065980194,0.316152599441815,0.294943348477845,0.13459466535514
"90",3.78,0.0889726650416836,0.235164527027929,0.315558736898569,0.293849695308621,0.133765537736623
"91",3.8,0.0890198518768266,0.23504023622255,0.314958780600023,0.292754605967059,0.132940277449291
"92",3.82,0.0890648005899859,0.234910237168317,0.314352813137609,0.291658158851441,0.132118875309618
"93",3.84,0.0891075208455321,0.234774573418615,0.313740916582613,0.290560431332532,0.131301322060992
"94",3.86,0.0891480223547796,0.234633288474602,0.313123172488214,0.289461499766347,0.13048760837757
"95",3.88,0.0891863148754054,0.234486425783871,0.312499661891499,0.288361439506708,0.12967772486796
"96",3.9,0.0892224082108606,0.234334028739097,0.31187046531545,0.287260324917621,0.128871662078725
"97",3.92,0.0892563122097815,0.234176140676688,0.311235662770913,0.286158229385438,0.128069410497736
"98",3.94,0.0892880367653934,0.234012804875431,0.310595333758552,0.285055225330847,0.127270960557347
"99",3.96,0.0893175918149106,0.233844064555139,0.309949557270766,0.283951384220664,0.126476302637436
"100",3.98,0.0893449873389334,0.23366996287529,0.309298411793603,0.282846776579445,0.125685427068289
"101",4,0.0893702333608411,0.233490542933677,0.308641975308642,0.281741472000917,0.124898324133349
"102",4.02,0.0893933399461786,0.23330584776504,0.307980325294858,0.280635539159235,0.124114984071832
"103",4.04,0.0894143172020433,0.233115920339712,0.307313538730473,0.279529045820056,0.123335397081212
"104",4.06,0.0894331752764642,0.232920803562256,0.306641692094779,0.278422058851451,0.122559553319582
"105",4.08,0.0894499243577805,0.232720540270103,0.305964861369955,0.277314644234642,0.121787442907899
"106",4.1,0.0894645746740139,0.232515173232196,0.305283122042851,0.276206867074577,0.121019055932116
"107",4.12,0.0894771364922401,0.232304745147619,0.304596549106768,0.275098791610344,0.120254382445205
"108",4.14,0.0894876201179549,0.232089298644244,0.303905217063216,0.273990481225418,0.119493412469073
"109",4.16,0.0894960358944383,0.23186887627737,0.303209199923653,0.272881998457761,0.118736135996385
"110",4.18,0.0895023942021143,0.231643520528357,0.302508571211208,0.27177340500976,0.117982542992284
"111",4.2,0.0895067054579091,0.231413273803275,0.3018034039624,0.270664761758017,0.117232623396029
"112",4.22,0.0895089801146045,0.23117817843154,0.301093770728819,0.269556128762991,0.116486367122535
"113",4.24,0.0895092286601899,0.230938276664562,0.300379743578817,0.268447565278493,0.11574376406384
"114",4.26,0.089507461617211,0.230693610674391,0.299661394099167,0.267339129761033,0.115004804090484
"115",4.28,0.0895036895421157,0.23044422255236,0.298938793396717,0.266230879879037,0.114269477052819
"116",4.3,0.0894979230245973,0.230190154307738,0.298212012100022,0.265122872521913,0.113537772782238
"117",4.32,0.0894901726869355,0.229931447866384,0.297481120360979,0.264015163808989,0.112809681092343
"118",4.34,0.0894804491833352,0.229668145069397,0.296746187856427,0.262907809098318,0.112085191780041
"119",4.36,0.089468763199262,0.229400287671777,0.296007283789753,0.261800862995342,0.111364294626576
"120",4.38,0.0894551254507771,0.229127917341086,0.295264476892479,0.260694379361442,0.110646979398506
"121",4.4,0.0894395466838681,0.228851075656108,0.294517835425835,0.259588411322348,0.109933235848619
"122",4.42,0.0894220376737797,0.228569804105522,0.293767427182324,0.258483011276434,0.109223053716791
"123",4.44,0.0894026092243417,0.228284144086569,0.293013319487277,0.257378230902884,0.108516422730797
"124",4.46,0.0893812721672945,0.227994136903731,0.292255579200394,0.256274121169746,0.107813332607068
"125",4.48,0.089358037361614,0.227699823767407,0.291494272717279,0.25517073234186,0.107113773051407
"126",4.5,0.0893329156928346,0.227401245792598,0.290729465970961,0.254068113988674,0.106417733759649
"127",4.52,0.0893059180723704,0.2270984439976,0.28996122443341,0.25296631499195,0.105725204418288
"128",4.54,0.0892770554368347,0.22679145930269,0.289189613117038,0.251865383553355,0.105036174705061
"129",4.56,0.0892463387473595,0.226480332528829,0.2884146965762,0.25076536720194,0.104350634289488
"130",4.58,0.0892137789889123,0.226165104396368,0.287636538908677,0.249666312801517,0.103668572833383
"131",4.6,0.0891793871696125,0.225845815523752,0.286855203757156,0.24856826655793,0.102989979991322
"132",4.62,0.089143174320047,0.22552250642624,0.286070754310705,0.247471274026217,0.10231484541109
"133",4.64,0.0891051514925845,0.225195217514622,0.285283253306237,0.246375380117675,0.101643158734079
"134",4.66,0.0890653297606887,0.22486398909395,0.284492763029961,0.245280629106828,0.100974909595675
"135",4.68,0.0890237202182321,0.22452886136227,0.283699345318842,0.24418706463829,0.100310087625607
"136",4.7,0.0889803339788072,0.224189874409361,0.282903061562039,0.243094729733534,0.0996486824482689
"137",4.72,0.0889351821750391,0.223847068215484,0.282103972702344,0.242003666797573,0.0989906836830199
"138",4.74,0.0888882759578966,0.223500482650133,0.281302139237618,0.240913917625539,0.0983360809444625
"139",4.76,0.0888396264960032,0.223150157470801,0.280497621222212,0.239825523409178,0.0976848638426953
"140",4.78,0.088789244974948,0.222796132321741,0.279690478268394,0.238738524743248,0.0970370219835461
"141",4.8,0.0887371425965964,0.22243844673275,0.278880769547763,0.237652961631844,0.0963925449687868
"142",4.82,0.0886833305784007,0.222077140117944,0.278068553792659,0.236568873494619,0.0957514223963282
"143",4.84,0.0886278201527112,0.221712251774559,0.277253889297579,0.235486299172932,0.0951136438603995
"144",4.86,0.0885706225660872,0.221343820881742,0.276436833920568,0.234405276935911,0.0944791989517101
"145",4.88,0.0885117490786073,0.220971886499363,0.275617445084632,0.233325844486433,0.093848077257598
"146",4.9,0.0884512109631824,0.22059648756683,0.274795779779123,0.232248038967027,0.0932202683621638
"147",4.92,0.0883890195048671,0.220217662901917,0.273971894561142,0.231171896965693,0.0925957618463914
"148",4.94,0.0883251860001717,0.219835451199592,0.27314584555692,0.230097454521653,0.0919745472882575
"149",4.96,0.0882597217563767,0.219449891030867,0.272317688463213,0.229024747131017,0.0913566142628293
"150",4.98,0.0881926380908461,0.219061020841641,0.27148747854868,0.227953809752384,0.090741952342353
"151",5,0.0881239463303427,0.218668878951569,0.270655270655271,0.226884676812362,0.090130551096332
"152",5.02,0.0880536578103431,0.218273503552931,0.269821119199603,0.225817382211024,0.0895224000915972
"153",5.04,0.0879817838743557,0.217874932709508,0.268985078174344,0.224751959327286,0.088917488892369
"154",5.06,0.087908335873238,0.217473204355476,0.268147201149584,0.223688441024228,0.0883158070603128
"155",5.08,0.0878333251645157,0.217068356294307,0.267307541274213,0.222626859654333,0.0877173441545871
"156",5.1,0.0877567631117037,0.216660426197675,0.266466151277298,0.221567247064676,0.0871220897318874
"157",5.12,0.0876786610836277,0.21624945160438,0.265623083469453,0.22050963460203,0.0865300333464833
"158",5.14,0.0875990304537474,0.21583546991928,0.264778389744213,0.219454053117928,0.0859411645502523
"159",5.16,0.0875178825994821,0.215418518412227,0.263932121579409,0.218400532973644,0.0853554728927092
"160",5.18,0.0874352289015366,0.214998634217024,0.263084330038534,0.217349104045128,0.0847729479210316
"161",5.2,0.0873510807432302,0.214575854330387,0.262235065772122,0.216299795727869,0.0841935791800836
"162",5.22,0.0872654495098263,0.214150215610918,0.261384379019116,0.215252636941708,0.0836173562124359
"163",5.24,0.0871783465878655,0.213721754778092,0.260532319608238,0.214207656135586,0.083044268558385
"164",5.26,0.0870897833644987,0.213290508411252,0.259678936959368,0.213164881292242,0.0824743057559699
"165",5.28,0.0869997712268242,0.212856512948615,0.258824280084912,0.212124339932849,0.0819074573409885
"166",5.3,0.0869083215612257,0.212419804686296,0.257968397591177,0.211086059121597,0.0813437128470128
"167",5.32,0.0868154457527133,0.211980419777336,0.257111337679748,0.210050065470226,0.0807830618054042
"168",5.34,0.0867211551842664,0.211538394230746,0.256253148148863,0.209016385142501,0.0802254937453283
"169",5.36,0.0866254612361792,0.211093763910558,0.255393876394788,0.207985043858641,0.0796709981937705
"170",5.38,0.0865283752854092,0.210646564534897,0.254533569413201,0.206956066899689,0.0791195646755523
"171",5.4,0.0864299087049267,0.210196831675057,0.253672273800565,0.205929479111843,0.0785711827133483
"172",5.42,0.0863300728630697,0.209744600754592,0.252810035755519,0.204905304910727,0.0780258418277045
"173",5.44,0.0862288791228983,0.20928990704842,0.251946901080254,0.203883568285623,0.0774835315370588
"174",5.46,0.0861263388415547,0.208832785681938,0.251082915181901,0.20286429280365,0.0769442413577617
"175",5.48,0.0860224633696247,0.208373271630148,0.250218123073921,0.201847501613901,0.0764079608041011
"176",5.5,0.0859172640505022,0.207911399716806,0.249352569377496,0.200833217451532,0.075874679388328
"177",5.52,0.0858107522197572,0.207447204613564,0.248486298322916,0.199821462641807,0.0753443866206849
"178",5.54,0.0857029392045068,0.206980720839147,0.247619353750978,0.198812259104099,0.0748170720094362
"179",5.56,0.0855938363227893,0.206511982758525,0.246751779114386,0.19780562835585,0.0742927250609036
"180",5.58,0.0854834548829415,0.206041024582109,0.245883617479144,0.196801591516487,0.0737713352795017
"181",5.6,0.0853718061829797,0.205567880364955,0.245014911525967,0.195800169311297,0.0732528921677786
"182",5.62,0.0852589015099836,0.205092584005983,0.24414570355168,0.194801382075263,0.0727373852264591
"183",5.64,0.0851447521394844,0.204615169247209,0.243276035470633,0.193805249756857,0.0722248039544915
"184",5.66,0.0850293693348556,0.20413566967299,0.242405948816108,0.192811791921798,0.0717151378490975
"185",5.68,0.0849127643467079,0.20365411870928,0.241535484741738,0.191821027756767,0.0712083764058267
"186",5.7,0.084794948412288,0.203170549622906,0.240664684022923,0.190832976073089,0.0707045091186137
"187",5.72,0.0846759327548804,0.202684995520852,0.239793587058252,0.189847655310377,0.0702035254798398
"188",5.74,0.0845557285832143,0.202197489349553,0.238922233870931,0.188865083540134,0.0697054149803984
"189",5.76,0.0844343470908726,0.201708063894215,0.238050664110206,0.187885278469329,0.0692101671097643
"190",5.78,0.0843117994557063,0.201216751778139,0.2371789170528,0.186908257443929,0.0687177713560669
"191",5.8,0.0841880968392525,0.200723585462055,0.23630703160435,0.185934037452402,0.0682282172061683
"192",5.82,0.0840632503861561,0.200228597243486,0.235435046300839,0.184962635129187,0.0677414941457443
"193",5.84,0.0839372712235962,0.199731819256104,0.234562999310047,0.183994066758124,0.0672575916593708
"194",5.86,0.0838101704607157,0.199233283469123,0.233690928432995,0.183028348275859,0.0667764992306133
"195",5.88,0.0836819591880565,0.198733021686685,0.232818871105395,0.182065495275214,0.0662982063421219
"196",5.9,0.0835526484769979,0.198231065547274,0.231946864399104,0.181105523008523,0.0658227024757295
"197",5.92,0.0834222493791999,0.197727446523137,0.231074945023585,0.180148446390944,0.0653499771125549
"198",5.94,0.0832907729260502,0.197222195919725,0.230203149327369,0.17919428000373,0.0648800197331097
"199",5.96,0.0831582301281167,0.196715344875137,0.22933151329952,0.178243038097484,0.0644128198174104
"200",5.98,0.0830246319746036,0.196206924359593,0.228460072571106,0.177294734595369,0.0639483668450935
"201",6,0.0828899894328127,0.195696965174911,0.227588862416673,0.176349383096303,0.0634866502955362
"202",6.02,0.0827543134476084,0.195185497953996,0.226717917755725,0.17540699687812,0.0630276596479803
"203",6.04,0.0826176149408882,0.194672553160354,0.225847273154206,0.174467588900696,0.0625713843816614
"204",6.06,0.0824799048110579,0.194158161087611,0.224976962825985,0.173531171809066,0.062117813975941
"205",6.08,0.0823411939325106,0.193642351859048,0.224107020634351,0.17259775793649,0.0616669379104443
"206",6.1,0.0822014931551114,0.193125155427152,0.223237480093501,0.171667359307518,0.0612187456652011
"207",6.12,0.0820608133036865,0.192606601573182,0.222368374370048,0.170739987641004,0.0607732267207913
"208",6.14,0.0819191651775174,0.192086719906744,0.221499736284514,0.169815654353117,0.0603303705584945
"209",6.16,0.0817765595498396,0.191565539865386,0.220631598312846,0.16889437056031,0.0598901666604435
"210",6.18,0.0816330071673467,0.191043090714203,0.219763992587924,0.167976147082273,0.059452604509782
"211",6.2,0.0814885187496989,0.190519401545462,0.218896950901073,0.167060994444856,0.059017673590826
"212",6.22,0.0813431049890375,0.18999450127823,0.21803050470359,0.166148922882979,0.0585853633892298
"213",6.24,0.0811967765495029,0.18946841865803,0.21716468510826,0.165239942343501,0.0581556633921549
"214",6.26,0.0810495440667593,0.188941182256501,0.216299522890889,0.164334062488081,0.0577285630884434
"215",6.28,0.0809014181475237,0.188412820471075,0.215435048491834,0.16343129269601,0.0573040519687952
"216",6.3,0.0807524093690995,0.187883361524672,0.214571292017538,0.162531642067019,0.0568821195259483
"217",6.32,0.0806025282789168,0.1873528334654,0.213708283242072,0.161635119424067,0.0564627552548636
"218",6.34,0.0804517853940764,0.186821264166281,0.212846051608675,0.160741733316109,0.0560459486529123
"219",6.36,0.0803001912008998,0.18628868132498,0.211984626231307,0.159851492020838,0.0556316892200677
"220",6.38,0.0801477561544843,0.185755112463555,0.211124035896195,0.158964403547408,0.0552199664590998
"221",6.4,0.0799944906782637,0.185220584928218,0.210264309063395,0.158080475639137,0.0548107698757736
"222",6.42,0.0798404051635733,0.18468512588911,0.209405473868343,0.157199715776189,0.0544040889790508
"223",6.44,0.0796855099692216,0.184148762340092,0.208547558123428,0.156322131178234,0.0539999132812939
"224",6.46,0.0795298154210663,0.183611521098548,0.207690589319551,0.155447728807088,0.053598232298475
"225",6.48,0.0793733318115962,0.183073428805201,0.206834594627699,0.154576515369338,0.0531990355503862
"226",6.5,0.0792160693995187,0.182534511923946,0.205979600900521,0.153708497318941,0.0528023125608533
"227",6.52,0.0790580384093516,0.181994796741693,0.205125634673901,0.152843680859807,0.0524080528579535
"228",6.54,0.0788992490310221,0.181454309368227,0.204272722168547,0.151982071948364,0.0520162459742342
"229",6.56,0.0787397114194693,0.180913075736078,0.203420889291567,0.151123676296102,0.0516268814469362
"230",6.58,0.0785794356942542,0.180371121600408,0.202570161638068,0.1502684993721,0.0512399488182184
"231",6.6,0.0784184319391733,0.179828472538911,0.201720564492739,0.149416546405534,0.0508554376353857
"232",6.62,0.0782567102018789,0.179285153951725,0.20087212283145,0.148567822388166,0.0504733374511195
"233",6.64,0.0780942804935045,0.178741191061357,0.200024861322853,0.147722332076822,0.05009363782371
"234",6.66,0.0779311527882961,0.178196608912624,0.19917880432998,0.14688007999584,0.0497163283172915
"235",6.68,0.0777673370232482,0.177651432372606,0.19833397591185,0.146041070439511,0.0493413985020798
"236",6.7,0.0776028430977462,0.177105686130611,0.197490399825078,0.145205307474503,0.0489688379546117
"237",6.72,0.077437680873214,0.176559394698155,0.196648099525483,0.144372794942256,0.0485986362579863
"238",6.74,0.0772718601727672,0.176012582408952,0.195807098169707,0.14354353646138,0.0482307830021093
"239",6.76,0.0771053907808717,0.175465273418923,0.194967418616828,0.142717535430016,0.0478652677839381
"240",6.78,0.0769382824430083,0.174917491706214,0.194129083429981,0.141894795028194,0.0475020802077294
"241",6.8,0.0767705448653424,0.174369261071224,0.193292114877984,0.141075318220174,0.0471412098852883
"242",6.82,0.0766021877143996,0.173820605136651,0.192456534936956,0.140259107756762,0.0467826464362197
"243",6.84,0.0764332206167468,0.173271547347549,0.191622365291952,0.139446166177619,0.04642637948818
"244",6.86,0.0762636531586788,0.1727221109714,0.190789627338592,0.138636495813554,0.0460723986771321
"245",6.88,0.0760934948859106,0.172172319098189,0.189958342184689,0.137830098788794,0.0457206936476001
"246",6.9,0.0759227553032752,0.171622194640507,0.189128530651892,0.137026977023247,0.0453712540529266
"247",6.92,0.0757514438744273,0.171071760333651,0.188300213277316,0.136227132234748,0.0450240695555305
"248",6.94,0.0755795700215518,0.170521038735749,0.187473410315186,0.135430565941284,0.0446791298271666
"249",6.96,0.0754071431250788,0.169970052227886,0.186648141738479,0.134637279463211,0.0443364245491861
"250",6.98,0.0752341725234037,0.169418823014252,0.185824427240564,0.133847273925456,0.0439959434127976
"251",7,0.0750606675126127,0.168867373122299,0.185002286236854,0.133060550259698,0.04365767611933
"252",7.02,0.0748866373462145,0.168315724402902,0.184181737866446,0.132277109206541,0.0433216123804953
"253",7.04,0.0747120912348769,0.167763898530546,0.183362800993775,0.131496951317673,0.0429877419186533
"254",7.06,0.074537038346169,0.167211917003513,0.182545494210266,0.130720076958002,0.0426560544670759
"255",7.08,0.0743614878043098,0.166659801144087,0.18172983583598,0.129946486307791,0.0423265397702126
"256",7.1,0.0741854486899209,0.16610757209877,0.180915843921277,0.129176179364765,0.0419991875839566
"257",7.12,0.074008930039786,0.165555250838504,0.180103536248464,0.12840915594622,0.0416739876759112
"258",7.14,0.0738319408466152,0.165002858158914,0.179292930333454,0.127645415691101,0.0413509298256567
"259",7.16,0.0736544900588152,0.164450414680553,0.178484043427425,0.126884958062078,0.0410300038250175
"260",7.18,0.0734765865802643,0.163897940849166,0.177676892518476,0.126127782347608,0.0407111994783297
"261",7.2,0.073298239270094,0.163345456935955,0.17687149433329,0.125373887663978,0.0403945066027086
"262",7.22,0.0731194569424747,0.162792983037871,0.176067865338794,0.124623272957335,0.0400799150283165
"263",7.24,0.0729402483664082,0.162240539077896,0.175266021743818,0.123875937005712,0.0397674145986305
"264",7.26,0.0727606222655244,0.161688144805357,0.174465979500759,0.123131878421027,0.0394569951707102
"265",7.28,0.0725805873178843,0.161135819796235,0.173667754307246,0.12239109565108,0.0391486466154651
"266",7.3,0.0724001521557879,0.160583583453492,0.172871361607798,0.121653586981532,0.0388423588179227
"267",7.32,0.0722193253655876,0.160031455007405,0.172076816595493,0.120919350537871,0.0385381216774948
"268",7.34,0.0720381154875069,0.159479453515916,0.17128413421363,0.120188384287368,0.0382359251082452
"269",7.36,0.0718565310154648,0.158927597864986,0.170493329157392,0.119460686041015,0.0379357590391559
"270",7.38,0.0716745803969046,0.158375906768959,0.16970441587551,0.118736253455458,0.037637613414393
"271",7.4,0.071492272032629,0.157824398770944,0.168917408571932,0.118015084034911,0.0373414781935723
"272",7.42,0.0713096142766402,0.157273092243197,0.16813232120748,0.117297175133058,0.0370473433520247
"273",7.44,0.0711266154359845,0.15672200538752,0.167349167501522,0.116582523954947,0.03675519888106
"274",7.46,0.0709432837706029,0.156171156235663,0.166567960933626,0.115871127558866,0.0364650347882307
"275",7.48,0.070759627493187,0.155620562649747,0.165788714745234,0.115162982858212,0.0361768410975951
"276",7.5,0.0705756547690393,0.15507024232268,0.165011441941316,0.114458086623343,0.035890607849979
"277",7.52,0.0703913737159394,0.154520212778599,0.164236155292036,0.11375643548342,0.0356063251032371
"278",7.54,0.0702067924040146,0.153970491373307,0.163462867334413,0.113058025928236,0.0353239829325132
"279",7.56,0.0700219188556163,0.153421095294731,0.162691590373983,0.112362854310038,0.0350435714304992
"280",7.58,0.0698367610452012,0.152872041563382,0.161922336486455,0.111670916845326,0.0347650807076936
"281",7.6,0.069651326899217,0.152323347032823,0.161155117519373,0.11098220961665,0.0344885008926583
"282",7.62,0.0694656242959941,0.151775028390151,0.160389945093772,0.110296728574393,0.0342138221322746
"283",7.64,0.0692796610656413,0.151227102156485,0.159626830605834,0.109614469538538,0.0339410345919978
"284",7.66,0.0690934449899472,0.150679584687462,0.158865785228544,0.108935428200425,0.0336701284561108
"285",7.68,0.068906983802286,0.150132492173741,0.158106819913343,0.108259600124503,0.0334010939279759
"286",7.7,0.0687202851875283,0.149585840641514,0.15734994539178,0.107586980750055,0.0331339212302858
"287",7.72,0.0685333567819572,0.149039645953034,0.156595172177163,0.106917565392931,0.0328686006053123
"288",7.74,0.0683462061731883,0.148493923807139,0.155842510566206,0.10625134924725,0.0326051223151551
"289",7.76,0.0681588409000955,0.147948689739788,0.155091970640677,0.105588327387104,0.0323434766419873
"290",7.78,0.0679712684527407,0.147403959124611,0.154343562269043,0.104928494768246,0.0320836538883
"291",7.8,0.067783496272309,0.146859747173458,0.153597295108114,0.104271846229764,0.0318256443771465
"292",7.82,0.0675955317510476,0.14631606893696,0.152853178604679,0.103618376495748,0.0315694384523825
"293",7.84,0.0674073822322106,0.145772939305098,0.152111221997149,0.102968080176942,0.0313150264789068
"294",7.86,0.0672190550100073,0.145230373007777,0.151371434317195,0.102320951772385,0.0310623988428986
"295",7.88,0.0670305573295557,0.144688384615406,0.150633824391374,0.101676985671045,0.0308115459520547
"296",7.9,0.0668418963868402,0.144146988539492,0.149898400842767,0.101036176153434,0.0305624582358228
"297",7.92,0.0666530793286743,0.143606199033232,0.149165172092605,0.100398517393218,0.0303151261456352
"298",7.94,0.0664641132526671,0.143066030192118,0.148434146361896,0.0997640034588143,0.0300695401551386
"299",7.96,0.066275005207195,0.142526495954545,0.147705331673047,0.0991326283149756,0.0298256907604234
"300",7.98,0.0660857621913771,0.141987610102432,0.146978735851485,0.0985043858243647,0.0295835684802502
"301",8,0.0658963911550551,0.141449386261837,0.146254366527271,0.0978792697491173,0.029343163856275
"302",8.02,0.0657068989987784,0.140911837903593,0.14553223113672,0.097257273752394,0.0291044674532714
"303",8.04,0.0655172925737921,0.140374978343939,0.144812336924007,0.0966383913999211,0.0288674698593515
"304",8.06,0.0653275786820299,0.139838820745166,0.144094690942778,0.0960226161615203,0.0286321616861846
"305",8.08,0.0651377640761119,0.139303378116258,0.143379300057749,0.0954099414126272,0.0283985335692137
"306",8.1,0.0649478554593453,0.13876866331355,0.142666170946313,0.094800360435799,0.0281665761678693
"307",8.12,0.0647578594857302,0.138234689041387,0.141955310100134,0.094193866422211,0.0279362801657821
"308",8.14,0.0645677827599687,0.137701467852786,0.141246723826741,0.0935904524731429,0.0277076362709924
"309",8.16,0.0643776318374792,0.137169012150106,0.140540418251117,0.0929901116014524,0.0274806352161581
"310",8.18,0.0641874132244133,0.136637334185728,0.139836399317287,0.0923928367330401,0.0272552677587597
"311",8.2,0.0639971333776778,0.136106446062729,0.1391346727899,0.0917986207083018,0.0270315246813033
"312",8.22,0.0638067987049602,0.135576359735575,0.138435244255803,0.091207456283571,0.0268093967915218
"313",8.24,0.0636164155647579,0.135047087010804,0.137738119125621,0.09061933613255,0.0265888749225728
"314",8.26,0.0634259902664118,0.13451863954773,0.137043302635323,0.0900342528477305,0.0263699499332349
"315",8.28,0.063235529070143,0.133991028859138,0.136350799847791,0.0894521989418032,0.0261526127081009
"316",8.3,0.0630450381870941,0.13346426631199,0.135660615654376,0.0888731668490569,0.0259368541577695
"317",8.32,0.0628545237793733,0.132938363128137,0.134972754776461,0.0882971489267666,0.0257226652190337
"318",8.34,0.0626639919601032,0.132413330385032,0.134287221767009,0.0877241374565714,0.0255100368550671
"319",8.36,0.0624734487934721,0.131889179016445,0.133604021012112,0.0871541246458411,0.0252989600556082
"320",8.38,0.0622829002947904,0.131365919813195,0.132923156732537,0.0865871026290328,0.0250894258371411
"321",8.4,0.0620923524305488,0.130843563423865,0.13224463298526,0.0860230634690362,0.0248814252430747
"322",8.42,0.0619018111184815,0.130322120355543,0.131568453665004,0.0854619991585091,0.024674949343919
"323",8.44,0.0617112822276321,0.129801600974552,0.130894622505763,0.0849039016212016,0.0244699892374588
"324",8.46,0.0615207715784232,0.129282015507186,0.130223143082331,0.0843487627132701,0.024266536048925
"325",8.48,0.0613302849427293,0.128763374040458,0.129554018811818,0.0837965742245815,0.0240645809311634
"326",8.5,0.0611398280439531,0.128245686522841,0.128887252955164,0.083247327880005,0.0238641150648004
"327",8.52,0.0609494065571054,0.127728962765019,0.128222848618648,0.0827010153406957,0.023665129658407
"328",8.54,0.0607590261088874,0.127213212440639,0.127560808755389,0.0821576282053663,0.0234676159486592
"329",8.56,0.0605686922777773,0.126698445087067,0.12690113616685,0.0816171580115486,0.0232715652004971
"330",8.58,0.0603784105941196,0.126184670106145,0.126243833504324,0.0810795962368457,0.0230769687072795
"331",8.6,0.0601881865402171,0.125671896764953,0.125588903270425,0.0805449343001721,0.022883817790938
"332",8.62,0.059998025550427,0.125160134196575,0.124936347820567,0.0800131635629847,0.0226921038021268
"333",8.64,0.0598079330112592,0.124649391400866,0.124286169364444,0.0794842753305035,0.0225018181203706
"334",8.66,0.059617914261478,0.124139677245219,0.123638369967497,0.0789582608529213,0.02231295215421
"335",8.68,0.0594279745922067,0.12363100046534,0.122992951552378,0.0784351113266038,0.0221254973413437
"336",8.7,0.0592381192470351,0.123123369666023,0.122349915900414,0.0779148178952791,0.0219394451487685
"337",8.72,0.05904835342213,0.122616793321926,0.121709264653054,0.0773973716512176,0.0217547870729163
"338",8.74,0.0588586822663484,0.122111279778351,0.121070999313319,0.0768827636364006,0.021571514639789
"339",8.76,0.0586691108813538,0.121606837252026,0.120435121247245,0.0763709848436803,0.0213896194050897
"340",8.78,0.0584796443217347,0.121103473831886,0.119801631685316,0.0758620262179284,0.0212090929543525
"341",8.8,0.0582902875951265,0.120601197479863,0.119170531723891,0.0753558786571751,0.0210299269030686
"342",8.82,0.0581010456623355,0.120100016031669,0.118541822326633,0.0748525330137383,0.0208521128968104
"343",8.84,0.0579119234374658,0.119599937197589,0.117915504325919,0.0743519800953425,0.0206756426113523
"344",8.86,0.0577229257880491,0.119100968563266,0.117291578424256,0.0738542106662274,0.0205005077527894
"345",8.88,0.0575340575351764,0.118603117590501,0.116670045195683,0.0733592154482475,0.0203267000576535
"346",8.9,0.0573453234536327,0.118106391618041,0.116050905087168,0.0728669851219608,0.0201542112930256
"347",8.92,0.0571567282720342,0.117610797862375,0.115434158420001,0.072377510327708,0.0199830332566471
"348",8.94,0.0569682766729672,0.117116343418531,0.114819805391179,0.0718907816666818,0.0198131577770271
"349",8.96,0.0567799732931306,0.116623035260876,0.114207846074784,0.0714067897019865,0.0196445767135477
"350",8.98,0.0565918227234797,0.116130880243908,0.113598280423355,0.0709255249596875,0.0194772819565664
"351",9,0.056403829509373,0.115639885103061,0.112991108269255,0.0704469779298514,0.019311265427516
"352",9.02,0.0562159981507204,0.115150056455505,0.112386329326027,0.0699711390675757,0.0191465190790017
"353",9.04,0.0560283331021351,0.114661400800944,0.111783943189749,0.0694979987940096,0.0189830348948956
"354",9.06,0.0558408387730858,0.11417392452242,0.111183949340378,0.0690275474973648,0.0188208048904286
"355",9.08,0.0556535195280528,0.113687633887116,0.110586347143088,0.0685597755339164,0.0186598211122798
"356",9.1,0.0554663796866849,0.113202535047156,0.109991135849604,0.068094673228994,0.0185000756386627
"357",9.12,0.0552794235239592,0.112718634040413,0.109398314599524,0.0676322308779644,0.0183415605794096
"358",9.14,0.0550926552703427,0.112235936791308,0.108807882421641,0.0671724387472034,0.0181842680760529
"359",9.16,0.0549060791119552,0.111754449111617,0.10821983823525,0.0667152870750587,0.0180281903019035
"360",9.18,0.0547196991907356,0.111274176701274,0.107634180851455,0.0662607660728031,0.0178733194621278
"361",9.2,0.0545335196046086,0.110795125149176,0.107050908974467,0.0658088659255789,0.0177196477938203
"362",9.22,0.0543475444076541,0.110317299933986,0.106470021202891,0.0653595767933316,0.0175671675660753
"363",9.24,0.0541617776102782,0.109840706424938,0.105891516031012,0.0649128888117357,0.0174158710800552
"364",9.26,0.0539762231793865,0.109365349882641,0.105315391850069,0.0644687920931102,0.0172657506690564
"365",9.28,0.0537908850385578,0.108891235459883,0.104741646949527,0.0640272767273246,0.0171167986985725
"366",9.3,0.0536057670682213,0.108418368202435,0.104170279518334,0.063588332782697,0.0169690075663552
"367",9.32,0.0534208731058337,0.107946753049852,0.103601287646182,0.0631519503068812,0.0168223697024728
"368",9.34,0.0532362069460595,0.107476394836278,0.103034669324748,0.0627181193277455,0.0166768775693655
"369",9.36,0.0530517723409519,0.107007298291247,0.102470422448937,0.062286829854243,0.0165325236618994
"370",9.38,0.0528675730001356,0.106539468040485,0.101908544818118,0.0618580718772711,0.0163893005074166
"371",9.4,0.052683612590991,0.106072908606708,0.101349034137343,0.0614318353705234,0.016247200665784
"372",9.42,0.05249989473884,0.105607624410428,0.10079188801857,0.0610081102913321,0.0161062167294387
"373",9.44,0.0523164230271334,0.105143619770746,0.100237103981875,0.0605868865815008,0.0159663413234321
"374",9.46,0.0521332009976392,0.104680898906156,0.0996846794566508,0.0601681541681292,0.0158275671054703
"375",9.48,0.0519502321506327,0.104219465935335,0.0991346117828066,0.0597519029644285,0.0156898867659528
"376",9.5,0.0517675199450881,0.103759324877948,0.0985868982119565,0.0593381228705275,0.015553293028009
"377",9.52,0.0515850677988709,0.103300479655436,0.0980415359086005,0.0589268037742707,0.0154177786475314
"378",9.54,0.0514028790889317,0.102842934091814,0.0974985219512982,0.058517935552007,0.0152833364132077
"379",9.56,0.0512209571515018,0.102386691914462,0.0969578533338361,0.0581115080693694,0.0151499591465492
"380",9.58,0.0510393052822888,0.101931756754917,0.0964195269663861,0.0577075111820469,0.015017639701918
"381",9.6,0.050857926736675,0.101478132149663,0.095883539676657,0.0573059347365464,0.0148863709665511
"382",9.62,0.0506768247299154,0.101025821540921,0.0953498882110392,0.0569067685709474,0.0147561458605826
"383",9.64,0.0504960024373375,0.100574828277434,0.0948185692357406,0.0565100025156468,0.0146269573370634
"384",9.66,0.0503154629945425,0.100125155615253,0.0942895793379161,0.0561156263940959,0.014498798381979
"385",9.68,0.0501352094976065,0.099676806718521,0.0937629150267889,0.0557236300235285,0.0143716620142642
"386",9.7,0.0499552450032839,0.0992297846602575,0.0932385727347646,0.0553340032156809,0.0142455412858166
"387",9.72,0.0497755725292109,0.0987840924231358,0.0927165488185378,0.054946735777503,0.0141204292815072
"388",9.74,0.0495961950541101,0.0983397329002638,0.0921968395601905,0.0545618175118615,0.013996319119189
"389",9.76,0.0494171155179963,0.09789670889596,0.0916794411682838,0.0541792382182339,0.0138732039497032
"390",9.78,0.0492383368223828,0.0974550231265289,0.0911643497789416,0.0537989876933953,0.0137510769568838
"391",9.8,0.0490598618304889,0.097014678221034,0.0906515614569266,0.0534210557320963,0.0136299313575595
"392",9.82,0.0488816933674479,0.0965756767220688,0.090141072196709,0.0530454321277322,0.0135097604015533
"393",9.84,0.0487038342205157,0.0961380210865253,0.0896328779235273,0.0526721066730053,0.0133905573716809
"394",9.86,0.0485262871392809,0.0957017136863618,0.089126974494442,0.0523010691605777,0.0132723155837459
"395",9.88,0.0483490548358747,0.0952667568093664,0.0886233576993812,0.0519323093837171,0.0131550283865339
"396",9.9,0.048172139985182,0.0948331526599203,0.0881220232621786,0.0515658171369338,0.0130386891618035
"397",9.92,0.0479955452250532,0.0944009033597578,0.0876229668416049,0.0512015822166099,0.0129232913242765
"398",9.94,0.0478192731565162,0.0939700109487237,0.0871261840323895,0.0508395944216209,0.0128088283216249
"399",9.96,0.0476433263439892,0.0935404773855295,0.0866316703662373,0.0504798435539487,0.0126952936344567
"400",9.98,0.0474677073154944,0.0931123045485059,0.0861394213128358,0.0501223194192874,0.0125826807762993
"401",10,0.0472924185628717,0.0926854942363534,0.0856494322808552,0.0497670118276411,0.0124709832935811
"402",10.02,0.0471174625419932,0.092260048168891,0.0851616986189416,0.0494139105939132,0.0123601947656112
"403",10.04,0.046942841672978,0.0918359679878011,0.0846762156167016,0.0490630055384895,0.0122503088045571
"404",10.06,0.0467685583404074,0.0914132552573732,0.0841929785056804,0.0487142864878118,0.0121413190554202
"405",10.08,0.0465946148935412,0.0909919114652433,0.0837119824603308,0.0483677432749455,0.0120332191960102
"406",10.1,0.0464210136465332,0.0905719380231326,0.0832332225989767,0.0480233657401383,0.0119260029369169
"407",10.12,0.0462477568786481,0.0901533362675817,0.0827566939847668,0.0476811437313721,0.0118196640214804
"408",10.14,0.0460748468344781,0.0897361074606833,0.082282391626623,0.0473410671049075,0.0117141962257595
"409",10.16,0.0459022857241603,0.0893202527908113,0.081810310480179,0.0470031257258202,0.0116095933584983
"410",10.18,0.0457300757235937,0.0889057733733478,0.0813404454487134,0.0466673094685305,0.0115058492610912
"411",10.2,0.0455582189746576,0.0884926702514065,0.0808727913840741,0.0463336082173254,0.0114029578075455
"412",10.22,0.0453867175854287,0.0880809443965538,0.0804073430875952,0.046002011866873,0.0113009129044431
"413",10.24,0.0452155736303997,0.0876705967095264,0.079944095311007,0.0456725103227304,0.0111997084909
"414",10.26,0.0450447891506975,0.0872616280209466,0.0794830427573384,0.0453450935018437,0.0110993385385241
"415",10.28,0.0448743661543018,0.0868540390920343,0.079024180081811,0.0450197513330407,0.0109997970513713
"416",10.3,0.0447043066162631,0.0864478306153152,0.0785675018927268,0.0446964737575175,0.0109010780659003
"417",10.32,0.0445346124789223,0.0860430032153279,0.0781130027523482,0.044375250729317,0.0108031756509253
"418",10.34,0.0443652856521287,0.0856395574493255,0.07766067717777,0.0440560722158007,0.0107060839075674
"419",10.36,0.0441963280134593,0.0852374938079758,0.0772105196417847,0.0437389281981138,0.0106097969692042
"420",10.38,0.0440277414084374,0.0848368127160575,0.0767625245737397,0.0434238086716428,0.0105143090014181
"421",10.4,0.0438595276507517,0.0844375145331541,0.0763166863603882,0.0431107036464673,0.0104196142019424
"422",10.42,0.043691688522475,0.0840395995543432,0.0758729993467313,0.0427996031478033,0.010325706800607
"423",10.44,0.0435242257742832,0.083643068010884,0.0754314578368543,0.0424904972164415,0.0102325810592813
"424",10.46,0.0433571411256739,0.0832479200709001,0.0749920560947539,0.0421833759091774,0.0101402312718163
"425",10.48,0.0431904362651854,0.082854155840061,0.0745547883451603,0.041878229299236,0.0100486517639857
"426",10.5,0.0430241128506153,0.0824617753622577,0.0741196487743496,0.0415750474766886,0.00995783689342404
"427",10.52,0.0428581725092387,0.0820707786202776,0.0736866315309511,0.0412738205488642,0.00986778104956529
"428",10.54,0.0426926168380267,0.0816811655364739,0.0732557307267458,0.0409745386407535,0.0097784786535784
"429",10.56,0.042527447403865,0.0812929359734327,0.0728269404374583,0.0406771918954069,0.00968992415830252
"430",10.58,0.0423626657437714,0.0809060897346371,0.072400254703542,0.0403817704743256,0.00960211204818026
"431",10.6,0.0421982733651142,0.0805206265651261,0.0719756675309558,0.0400882645578471,0.00951503683918996
"432",10.62,0.0420342717458292,0.0801365461521525,0.071553172891935,0.0397966643455234,0.00942869307877642
"433",10.64,0.0418706623346376,0.0797538481258352,0.0711327647257544,0.0395069600564939,0.00934307534578037
"434",10.66,0.0417074465512629,0.0793725320598092,0.0707144369394841,0.0392191419298509,0.00925817825036667
"435",10.68,0.041544625786648,0.0789925974718716,0.0702981834087388,0.0389332002250002,0.00917399643395126
"436",10.7,0.0413822014031714,0.0786140438246244,0.0698839979784196,0.0386491252220145,0.00909052456912676
"437",10.72,0.0412201747348638,0.0782368705261137,0.0694718744634488,0.0383669072219814,0.009007757359587
"438",10.74,0.0410585470876241,0.077861076930465,0.0690618066494982,0.0380865365473448,0.00892568954005018
"439",10.76,0.0408973197394344,0.0774866623385152,0.0686537882937092,0.0378080035422408,0.00884431587618094
"440",10.78,0.0407364939405761,0.0771136259984414,0.0682478131254079,0.0375312985728276,0.00876363116451123
"441",10.8,0.040576070913844,0.0767419671063852,0.0678438748468107,0.0372564120276089,0.00868363023236003
"442",10.82,0.0404160518547614,0.0763716848070742,0.0674419671337259,0.0369833343177524,0.00860430793775194
"443",10.84,0.0402564379317936,0.0760027781944397,0.0670420836362457,0.0367120558774015,0.00852565916933465
"444",10.86,0.0400972302865619,0.07563524631223,0.0666442179794332,0.0364425671639823,0.00844767884629535
"445",10.88,0.0399384300340565,0.0752690881546214,0.0662483637640018,0.0361748586585041,0.008370361918276
"446",10.9,0.0397800382628495,0.0749043026668247,0.0658545145669882,0.0359089208658544,0.00829370336528768
"447",10.92,0.039622056035307,0.0745408887456875,0.065462663942418,0.0356447443150886,0.00821769819762371
"448",10.94,0.0394644843878008,0.0741788452402945,0.0650728054219651,0.0353823195597139,0.00814234145577197
"449",10.96,0.0393073243309198,0.0738181709525622,0.0646849325156046,0.0351216371779678,0.00806762821032605
"450",10.98,0.0391505768496808,0.0734588646378314,0.0642990387122584,0.034862687773091,0.00799355356189552
"451",11,0.0389942429037383,0.0731009250054551,0.0639151174804342,0.034605461973595,0.00792011264101525
"452",11.02,0.0388383234275948,0.0727443507193828,0.0635331622688587,0.0343499504335244,0.0078473006080537
"453",11.04,0.0386828193308092,0.0723891403987417,0.0631531665071033,0.0340961438327139,0.00777511265312039
"454",11.06,0.038527731498206,0.0720352926184134,0.0627751236062038,0.0338440328770398,0.00770354399597244
"455",11.08,0.0383730607900827,0.0716828059096073,0.0623990269592732,0.0335936082986663,0.00763258988592019
"456",11.1,0.0382188080424175,0.07133167876043,0.0620248699421081,0.0333448608562873,0.00756224560173199
"457",11.12,0.0380649740670759,0.0709819096164514,0.0616526459137893,0.033097781335362,0.00749250645153817
"458",11.14,0.0379115596520168,0.0706334968812666,0.0612823482172748,0.0328523605483462,0.00742336777273409
"459",11.16,0.0377585655614981,0.070286438917054,0.0609139701799875,0.0326085893349186,0.00735482493188251
"460",11.18,0.0376059925362813,0.0699407340451301,0.0605475051143956,0.0323664585622013,0.00728687332461504
"461",11.2,0.0374538412938359,0.0695963805465005,0.0601829463185877,0.0321259591249766,0.00721950837553291
"462",11.22,0.0373021125285429,0.0692533766624065,0.0598202870768407,0.031887081945898,0.00715272553810695
"463",11.24,0.0371508069118973,0.0689117205948686,0.059459520660182,0.0316498179756964,0.00708652029457681
"464",11.26,0.0369999250927107,0.0685714105072258,0.0591006403269449,0.0314141581933821,0.00702088815584949
"465",11.28,0.0368494676973124,0.0682324445246719,0.058743639323319,0.0311800936064417,0.00695582466139714
"466",11.3,0.0366994353297502,0.0678948207347867,0.0583885108838927,0.0309476152510301,0.00689132537915423
"467",11.32,0.0365498285719906,0.0675585371880651,0.0580352482321914,0.0307167141921582,0.00682738590541399
"468",11.34,0.0364006479841175,0.0672235918984406,0.057683844581208,0.0304873815238759,0.00676400186472415
"469",11.36,0.0362518941045314,0.0668899828438068,0.0573342931339284,0.0302596083694503,0.00670116890978222
"470",11.38,0.0361035674501467,0.0665577079665338,0.056986587083851,0.03003338588154,0.00663888272132995
"471",11.4,0.035955668516589,0.0662267651739819,0.0566407196154993,0.0298087052423641,0.00657713900804736
"472",11.42,0.0358081977783912,0.0658971523390104,0.0562966839049296,0.0295855576638678,0.006515933506446
"473",11.44,0.0356611556891887,0.0655688673004837,0.0559544731202322,0.0293639343878822,0.00645526198076181
"474",11.46,0.0355145426819146,0.065241907863773,0.0556140804220267,0.0291438266862814,0.00639512022284736
"475",11.48,0.0353683591689932,0.0649162718012546,0.055275498963952,0.0289252258611344,0.0063355040520635
"476",11.5,0.0352226055425333,0.0645919568528041,0.0549387218931496,0.0287081232448526,0.00627640931517059
"477",11.52,0.0350772821745203,0.0642689607262875,0.0546037423507424,0.0284925102003334,0.00621783188621909
"478",11.54,0.0349323894170074,0.0639472810980476,0.0542705534723063,0.0282783781211003,0.00615976766643985
"479",11.56,0.0347879276023071,0.0636269156133875,0.0539391483883371,0.0280657184314376,0.0061022125841337
"480",11.58,0.0346438970431798,0.0633078618870502,0.0536095202247119,0.027854522586522,0.00604516259456077
"481",11.6,0.0345002980330238,0.062990117503694,0.0532816621031437,0.0276447820725497,0.00598861367982925
"482",11.62,0.0343571308460627,0.062673680018365,0.0529555671416316,0.0274364884068602,0.00593256184878374
"483",11.64,0.0342143957375329,0.0623585469569651,0.0526312284549053,0.0272296331380551,0.00587700313689327
"484",11.66,0.03407209294387,0.0620447158167166,0.0523086391548632,0.0270242078461139,0.00582193360613876
"485",11.68,0.0339302226828944,0.0617321840666235,0.051987792351006,0.026820204142506,0.00576734934490023
"486",11.7,0.0337887851539957,0.0614209491479285,0.0516686811508644,0.026617613670298,0.00571324646784361
"487",11.72,0.0336477805383166,0.0611110084745666,0.0513512986604217,0.026416428104258,0.00565962111580715
"488",11.74,0.033507208998936,0.0608023594336151,0.0510356379845305,0.0262166391509564,0.00560646945568749
"489",11.76,0.0333670706810505,0.0604949993857399,0.0507216922273247,0.0260182385488621,0.00555378768032547
"490",11.78,0.033227365712156,0.0601889256656378,0.0504094544926257,0.0258212180684362,0.00550157200839153
"491",11.8,0.0330880942022276,0.0598841355824758,0.0500989178843436,0.0256255695122209,0.00544981868427091
"492",11.82,0.032949256243899,0.0595806264203263,0.0497900755068735,0.025431284714926,0.00539852397794845
"493",11.84,0.032810851912641,0.0592783954385988,0.0494829204654857,0.0252383555435112,0.00534768418489321
"494",11.86,0.0326728812669387,0.0589774398724677,0.0491774458667116,0.0250467738972651,0.00529729562594276
"495",11.88,0.0325353443484683,0.0586777569332974,0.0488736448187242,0.024856531707881,0.00524735464718729
"496",11.9,0.0323982411822726,0.0583793438090627,0.0485715104317139,0.0246676209395289,0.00519785761985342
"497",11.92,0.0322615717769359,0.0580821976647661,0.0482710358182581,0.0244800335889245,0.00514880094018784
"498",11.94,0.0321253361247576,0.0577863156428516,0.0479722140936874,0.024293761685395,0.00510018102934067
"499",11.96,0.0319895342019249,0.0574916948636151,0.0476750383764456,0.0241087972909411,0.00505199433324873
"500",11.98,0.0318541659686852,0.0571983324256105,0.0473795017884457,0.0239251325002963,0.0050042373225185
"501",12,0.0317192313695167,0.0569062254060535,0.04708559745542,0.023742759440983,0.00495690649230904
"502",12.02,0.0315847303332983,0.0566153708612202,0.0467933185072664,0.023561670273365,0.00490999836221462
"503",12.04,0.0314506627734791,0.0563257658268439,0.0465026580783891,0.0233818571906975,0.00486350947614729
"504",12.06,0.0313170285882463,0.0560374073185073,0.046213609308035,0.0232033124191738,0.00481743640221928
"505",12.08,0.0311838276606924,0.0557502923320316,0.0459261653406253,0.0230260282179683,0.00477177573262532
"506",12.1,0.0310510598589814,0.055464417843862,0.0456403193260819,0.0228499968792783,0.00472652408352472
"507",12.12,0.030918725036514,0.0551797808114498,0.04535606442015,0.0226752107283606,0.00468167809492354
"508",12.14,0.0307868230320922,0.0548963781736311,0.0450733937847154,0.022501662123567,0.00463723443055649
"509",12.16,0.0306553536700823,0.054614206851002,0.0447923005881177,0.0223293434563758,0.00459318977776887
"510",12.18,0.0305243167605775,0.05433326374629,0.044512778005458,0.0221582471514212,0.00454954084739837
"511",12.2,0.0303937120995593,0.0540535457447232,0.0442348192189036,0.0219883656665198,0.00450628437365687
"512",12.22,0.0302635394690577,0.0537750497143943,0.043958417417987,0.0218196914926934,0.00446341711401214
"513",12.24,0.0301337986373113,0.0534977725066229,0.0436835657999007,0.0216522171541908,0.00442093584906954
"514",12.26,0.0300044893589251,0.0532217109563133,0.0434102575697882,0.021485935208505,0.00437883738245368
"515",12.28,0.0298756113750283,0.0529468618823096,0.0431384859410297,0.0213208382463896,0.00433711854069007
"516",12.3,0.0297471644134312,0.0526732220877469,0.0428682441355241,0.021156918891871,0.00429577617308674
"517",12.32,0.0296191481887804,0.0524007883604,0.042599525383967,0.0209941698022592,0.00425480715161594
"518",12.34,0.0294915624027135,0.0521295574730278,0.0423323229261233,0.0208325836681551,0.00421420837079574
"519",12.36,0.0293644067440129,0.0518595261837151,0.0420666300110966,0.0206721532134564,0.00417397674757175
"520",12.38,0.0292376808887583,0.0515906912362109,0.0418024398975942,0.0205128711953598,0.00413410922119881
"521",12.4,0.0291113845004786,0.0513230493602634,0.0415397458541878,0.0203547304043617,0.00409460275312281
"522",12.42,0.0289855172303023,0.0510565972719518,0.0412785411595698,0.0201977236642561,0.00405545432686243
"523",12.44,0.0288600787171077,0.0507913316740149,0.0410188191028063,0.0200418438321301,0.00401666094789108
"524",12.46,0.0287350685876713,0.0505272492561763,0.0407605729835853,0.0198870837983574,0.00397821964351881
"525",12.48,0.0286104864568157,0.0502643466954668,0.0405037961124612,0.0197334364865892,0.00394012746277435
"526",12.5,0.0284863319275565,0.0500026206565431,0.0402484818110957,0.0195808948537425,0.00390238147628723
"527",12.52,0.0283626045912479,0.0497420677920038,0.0399946234124936,0.0194294518899873,0.00386497877616998
"528",12.54,0.028239304027728,0.0494826847427016,0.0397422142612363,0.0192791006187302,0.00382791647590048
"529",12.56,0.0281164298054622,0.0492244681380533,0.0394912477137103,0.0191298340965969,0.00379119171020435
"530",12.58,0.0279939814816864,0.0489674145963462,0.039241717138332,0.0189816454134121,0.00375480163493755
"531",12.6,0.0278719586025491,0.0487115207250405,0.0389936159157689,0.0188345276921773,0.00371874342696904
"532",12.62,0.0277503607032517,0.0484567831210707,0.0387469374391574,0.0186884740890465,0.00368301428406361
"533",12.64,0.0276291873081894,0.0482031983711419,0.0385016751143162,0.0185434777933002,0.00364761142476486
"534",12.66,0.0275084379310893,0.0479507630520239,0.0382578223599561,0.0183995320273171,0.00361253208827833
"535",12.68,0.0273881120751493,0.0476994737308424,0.0380153726078869,0.0182566300465436,0.00357777353435476
"536",12.7,0.0272682092331745,0.0474493269653671,0.0377743193032196,0.018114765139462,0.00354333304317361
"537",12.72,0.0271487288877137,0.0472003193042964,0.0375346559045657,0.0179739306275562,0.00350920791522662
"538",12.74,0.0270296705111945,0.0469524472875397,0.0372963758842327,0.0178341198652758,0.00347539547120168
"539",12.76,0.0269110335660572,0.0467057074464959,0.0370594727284165,0.0176953262399982,0.00344189305186684
"540",12.78,0.0267928175048883,0.0464600963043303,0.0368239399373892,0.0175575431719889,0.0034086980179545
"541",12.8,0.0266750217705528,0.0462156103762469,0.0365897710256851,0.0174207641143604,0.00337580775004581
"542",12.82,0.026557645796325,0.0459722461697592,0.0363569595222816,0.0172849825530284,0.00334321964845536
"543",12.84,0.0264406890060195,0.0457300001849572,0.0361254989707779,0.0171501920066675,0.00331093113311595
"544",12.86,0.02632415081412,0.045488868914772,0.0358953829295699,0.0170163860266641,0.00327893964346372
"545",12.88,0.0262080306259081,0.0452488488452374,0.0356666049720216,0.016883558197068,0.00324724263832342
"546",12.9,0.0260923278375905,0.0450099364557484,0.0354391586866335,0.0167517021345428,0.00321583759579397
"547",12.92,0.0259770418364255,0.0447721282193174,0.0352130376772077,0.0166208114883139,0.0031847220131342
"548",12.94,0.0258621720008489,0.044535420602827,0.0349882355630097,0.0164908799401157,0.00315389340664897
"549",12.96,0.0257477177005981,0.0442998100672804,0.034764745978927,0.0163619012041362,0.00312334931157537
"550",12.98,0.0256336782968361,0.0440652930680491,0.0345425625756247,0.0162338690269614,0.00309308728196934
"551",13,0.0255200531422742,0.0438318660551171,0.0343216790196975,0.0161067771875168,0.00306310489059245
"552",13.02,0.0254068415812936,0.0435995254733238,0.0341020889938192,0.0159806194970085,0.00303339972879903
"553",13.04,0.0252940429500662,0.0433682677626021,0.0338837861968888,0.0158553897988625,0.00300396940642351
"554",13.06,0.025181656576675,0.0431380893582161,0.0336667643441737,0.0157310819686618,0.00297481155166811
"555",13.08,0.0250696817812323,0.0429089866909944,0.0334510171674497,0.0156076899140837,0.00294592381099076
"556",13.1,0.0249581178759984,0.0426809561875611,0.0332365384151383,0.015485207574834,0.00291730384899335
"557",13.12,0.0248469641654983,0.0424539942705651,0.0330233218524408,0.015363628922581,0.00288894934831031
"558",13.14,0.0247362199466379,0.0422280973589052,0.0328113612614694,0.0152429479608879,0.0028608580094974
"559",13.16,0.0246258845088197,0.0420032618679541,0.0326006504413763,0.0151231587251433,0.00283302755092092
"560",13.18,0.0245159571340564,0.0417794842097785,0.0323911832084784,0.0150042552824916,0.00280545570864713
"561",13.2,0.0244064370970851,0.0415567607933578,0.0321829533963806,0.0148862317317607,0.00277814023633209
"562",13.22,0.0242973236654791,0.0413350880247991,0.0319759548560956,0.0147690822033898,0.00275107890511178
"563",13.24,0.02418861609976,0.0411144623075507,0.0317701814561612,0.0146528008593551,0.0027242695034925
"564",13.26,0.0240803136535082,0.0408948800426121,0.0315656270827545,0.0145373818930946,0.00269770983724167
"565",13.28,0.0239724155734727,0.0406763376287425,0.031362285639804,0.014422819529432,0.00267139772927896
"566",13.3,0.0238649210996799,0.0404588314626658,0.0311601510490984,0.0143091080244988,0.00264533101956772
"567",13.32,0.0237578294655417,0.040242357939274,0.0309592172503933,0.0141962416656561,0.00261950756500684
"568",13.34,0.0236511398979626,0.0400269134518273,0.0307594782015147,0.0140842147714147,0.00259392523932279
"569",13.36,0.0235448516174456,0.0398124943921526,0.0305609278784607,0.0139730216913543,0.00256858193296225
"570",13.38,0.0234389638381982,0.0395990971508391,0.0303635602754997,0.0138626568060416,0.00254347555298488
"571",13.4,0.0233334757682359,0.0393867181174313,0.030167369405267,0.0137531145269479,0.0025186040229566
"572",13.42,0.0232283866094865,0.0391753536806203,0.0299723492988582,0.0136443892963645,0.00249396528284313
"573",13.44,0.0231236955578923,0.038965000228432,0.0297784940059205,0.0135364755873186,0.00246955728890399
"574",13.46,0.0230194018035123,0.0387556541484135,0.0295857975947413,0.0134293679034869,0.0024453780135868
"575",13.48,0.0229155045306226,0.0385473118278167,0.0293942541523348,0.0133230607791095,0.00242142544542197
"576",13.5,0.0228120029178169,0.0383399696537801,0.0292038577845257,0.0132175487789014,0.00239769758891783
"577",13.52,0.0227088961381055,0.0381336240135078,0.0290146026160309,0.0131128264979647,0.00237419246445602
"578",13.54,0.0226061833590136,0.0379282712944464,0.0288264827905386,0.0130088885616989,0.00235090810818738
"579",13.56,0.022503863742679,0.03772390788446,0.0286394924707856,0.0129057296257102,0.0023278425719282
"580",13.58,0.0224019364459484,0.0375205301720023,0.0284536258386316,0.0128033443757211,0.00230499392305679
"581",13.6,0.0223004006204732,0.037318134546287,0.0282688770951317,0.0127017275274779,0.00228236024441052
"582",13.62,0.0221992554128047,0.0371167173974557,0.0280852404606065,0.012600873826658,0.00225993963418325
"583",13.64,0.0220984999644882,0.0369162751167437,0.0279027101747105,0.0125007780487766,0.00223773020582311
"584",13.66,0.0219981334121556,0.0367168040966437,0.0277212804964973,0.0124014349990922,0.00221573008793072
"585",13.68,0.0218981548876189,0.0365183007310671,0.0275409457044836,0.0123028395125116,0.00219393742415782
"586",13.7,0.0217985635179606,0.0363207614155036,0.0273617000967108,0.0122049864534941,0.00217235037310627
"587",13.72,0.0216993584256254,0.0361241825471782,0.0271835379908042,0.0121078707159553,0.00215096710822749
"588",13.74,0.0216005387285098,0.0359285605252061,0.0270064537240304,0.0120114872231694,0.0021297858177223
"589",13.76,0.021502103540051,0.0357338917507462,0.026830441653353,0.0119158309276721,0.00210880470444117
"590",13.78,0.0214040519693156,0.0355401726271516,0.0266554961554851,0.0118208968111612,0.00208802198578489
"591",13.8,0.0213063831210868,0.0353473995601186,0.0264816116269414,0.0117266798843985,0.00206743589360564
"592",13.82,0.0212090960959514,0.0351555689578338,0.0263087824840871,0.0116331751871093,0.00204704467410852
"593",13.84,0.0211121899903853,0.0349646772311183,0.0261370031631854,0.0115403777878825,0.00202684658775347
"594",13.86,0.0210156638968389,0.0347747207935711,0.0259662681204426,0.0114482827840696,0.00200683990915759
"595",13.88,0.0209195169038214,0.0345856960617096,0.0257965718320523,0.011356885301683,0.00198702292699795
"596",13.9,0.0208237480959843,0.0343975994551084,0.0256279087942365,0.0112661804952943,0.00196739394391477
"597",13.92,0.0207283565542038,0.0342104273965365,0.0254602735232857,0.0111761635479317,0.00194795127641504
"598",13.94,0.0206333413556633,0.034024176312092,0.0252936605555969,0.0110868296709768,0.0019286932547766
"599",13.96,0.0205387015739342,0.0338388426313349,0.0251280644477093,0.0109981741040611,0.00190961822295259
"600",13.98,0.0204444362790564,0.0336544227874189,0.0249634797763396,0.0109101921149619,0.00189072453847643
"601",14,0.0203505445376181,0.03347091321722,0.0247999011384136,0.010822878999498,0.0018720105723671
"602",14.02,0.0202570254128344,0.0332883103614639,0.024637323151098,0.0107362300814244,0.00185347470903501
"603",14.04,0.0201638779646256,0.0331066106648521,0.0244757404518288,0.0106502407123273,0.00183511534618815
"604",14.06,0.0200711012496944,0.0329258105761846,0.0243151476983397,0.0105649062715177,0.00181693089473879
"605",14.08,0.0199786943216029,0.0327459065484827,0.0241555395686868,0.0104802221659259,0.00179891977871059
"606",14.1,0.0198866562308481,0.0325668950391083,0.0239969107612737,0.0103961838299943,0.00178108043514614
"607",14.12,0.0197949860249368,0.0323887725098825,0.0238392559948736,0.0103127867255704,0.00176341131401492
"608",14.14,0.0197036827484608,0.0322115354272019,0.0236825700086503,0.0102300263418,0.00174591087812173
"609",14.16,0.0196127454431698,0.0320351802621534,0.0235268475621777,0.0101478981950188,0.0017285776030156
"610",14.18,0.0195221731480446,0.0318597034906271,0.0233720834354574,0.0100663978286448,0.00171140997689904
"611",14.2,0.0194319648993694,0.0316851015934275,0.0232182724289348,0.00998552081306957,0.00169440650053783
"612",14.22,0.0193421197308031,0.031511371056383,0.0230654093635144,0.00990526274554995,0.00167756568717121
"613",14.24,0.0192526366734501,0.0313385083704538,0.0229134890805724,0.00982561925009877,0.00166088606242254
"614",14.26,0.0191635147559306,0.0311665100318377,0.0227625064419689,0.00974658597737568,0.00164436616421038
"615",14.28,0.0190747530044494,0.0309953725420752,0.0226124563300578,0.00966815860457764,0.00162800454266001
"616",14.3,0.0189863504428652,0.0308250924081515,0.0224633336476961,0.0095903328353291,0.00161179976001547
"617",14.32,0.0188983060927581,0.0306556661425984,0.0223151333182509,0.00951310439957198,0.00159575039055193
"618",14.34,0.0188106189734971,0.0304870902635932,0.0221678502856056,0.00943646905345536,0.00157985502048863
"619",14.36,0.0187232881023063,0.0303193612950573,0.0220214795141646,0.00936042257922507,0.00156411224790216
"620",14.38,0.0186363124943314,0.0301524757667518,0.0218760159888567,0.00928496078511291,0.00154852068264028
"621",14.4,0.0185496911627041,0.0299864302143731,0.0217314547151367,0.00921007950522585,0.00153307894623613
"622",14.42,0.0184634231186075,0.0298212211796455,0.0215877907189864,0.00913577459943489,0.0015177856718229
"623",14.44,0.0183775073713391,0.0296568452104128,0.0214450190469136,0.00906204195326384,0.00150263950404899
"624",14.46,0.0182919429283747,0.0294932988607291,0.0213031347659506,0.0089888774777779,0.00148763909899355
"625",14.48,0.0182067287954303,0.0293305786909466,0.0211621329636504,0.00891627710947216,0.00147278312408253
"626",14.5,0.0181218639765244,0.0291686812678035,0.0210220087480827,0.00884423681015984,0.00145807025800515
"627",14.52,0.0180373474740391,0.0290076031645088,0.0208827572478279,0.00877275256686051,0.00144349919063081
"628",14.54,0.0179531782887805,0.0288473409608272,0.0207443736119706,0.00870182039168815,0.00142906862292651
"629",14.56,0.0178693554200389,0.0286878912431613,0.020606853010091,0.00863143632173912,0.00141477726687462
"630",14.58,0.0177858778656476,0.028529250604633,0.0204701906322559,0.00856159641897999,0.00140062384539122
"631",14.6,0.017702744622042,0.0283714156451634,0.0203343816890083,0.00849229677013538,0.00138660709224473
"632",14.62,0.0176199546843173,0.028214382971551,0.0201994214113558,0.00842353348657559,0.0013727257519752
"633",14.64,0.0175375070462861,0.0280581491975488,0.0200653050507579,0.00835530270420432,0.00135897857981382
"634",14.66,0.017455400700535,0.02790271094394,0.019932027879112,0.0082876005833462,0.00134536434160308
"635",14.68,0.0173736346384805,0.027748064838612,0.0197995851887391,0.00822042330863437,0.00133188181371722
"636",14.7,0.0172922078504251,0.0275942075166295,0.0196679722923671,0.00815376708889794,0.00131852978298325
"637",14.72,0.0172111193256115,0.027441135620306,0.0195371845231144,0.00808762815704955,0.00130530704660231
"638",14.74,0.0171303680522774,0.0272888457992735,0.0194072172344716,0.00802200276997275,0.00129221241207159
"639",14.76,0.017049953017709,0.0271373347105522,0.0192780658002824,0.00795688720840951,0.00127924469710657
"640",14.78,0.0169698732082941,0.0269865990186173,0.0191497256147235,0.00789227777684766,0.00126640272956382
"641",14.8,0.0168901276095746,0.0268366353954657,0.019022192092284,0.00782817080340837,0.0012536853473642
"642",14.82,0.0168107152062982,0.0266874405206809,0.0188954606677425,0.00776456263973363,0.00124109139841645
"643",14.84,0.0167316349824702,0.0265390110814964,0.0187695267961452,0.00770144966087378,0.00122861974054133
"644",14.86,0.0166528859214037,0.0263913437728586,0.0186443859527808,0.00763882826517504,0.00121626924139612
"645",14.88,0.0165744670057702,0.0262444352974879,0.0185200336331567,0.00757669487416713,0.00120403877839961
"646",14.9,0.0164963772176487,0.0260982823659383,0.0183964653529726,0.00751504593245093,0.00119192723865749
"647",14.92,0.0164186155385754,0.0259528816966569,0.0182736766480938,0.00745387790758615,0.00117993351888822
"648",14.94,0.0163411809495913,0.0258082300160406,0.0181516630745243,0.00739318728997915,0.00116805652534932
"649",14.96,0.016264072431291,0.0256643240584932,0.0180304202083776,0.00733297059277079,0.00115629517376413
"650",14.98,0.0161872889638691,0.0255211605664801,0.0179099436458479,0.00727322435172435,0.00114464838924891
"651",15,0.016110829527168,0.0253787362905828,0.0177902290031798,0.00721394512511358,0.00113311510624055
"652",15.02,0.016034693100723,0.0252370479895513,0.0176712719166375,0.00715512949361084,0.00112169426842455
"653",15.04,0.0159588786638091,0.025096092430356,0.0175530680424732,0.00709677406017531,0.00111038482866351
"654",15.06,0.0158833851954853,0.0249558663882386,0.017435613056894,0.00703887544994138,0.00109918574892607
"655",15.08,0.0158082116746398,0.0248163666467611,0.0173189026560293,0.0069814303101071,0.00108809600021626
"656",15.1,0.0157333570800335,0.0246775899978545,0.0172029325558963,0.00692443530982277,0.00107711456250328
"657",15.12,0.0156588203903443,0.0245395332418661,0.0170876984923652,0.00686788714007968,0.00106624042465171
"658",15.14,0.0155846005842095,0.0244021931876056,0.0169731962211239,0.00681178251359904,0.00105547258435216
"659",15.16,0.0155106966402685,0.0242655666523902,0.0168594215176412,0.0067561181647209,0.00104481004805238
"660",15.18,0.0154371075372049,0.0241296504620888,0.0167463701771304,0.0067008908492934,0.00103425183088872
"661",15.2,0.0153638322537881,0.023994441451165,0.0166340380145111,0.0066460973445621,0.00102379695661811
"662",15.22,0.0152908697689137,0.023859936462719,0.0165224208643709,0.00659173444905947,0.00101344445755038
"663",15.24,0.0152182190616449,0.0237261323485289,0.0164115145809265,0.00653779898249455,0.00100319337448109
"664",15.26,0.0151458791112515,0.0235930259690902,0.0163013150379839,0.00648428778564285,0.000993042756624708
"665",15.28,0.0150738488972501,0.0234606141936553,0.016191818128898,0.00643119772023634,0.000982991661548258
"666",15.3,0.0150021273994429,0.0233288939002709,0.0160830197665312,0.0063785256688537,0.000973039155105378
"667",15.32,0.0149307135979559,0.0231978619758154,0.0159749158832125,0.00632626853481075,0.000963184311370793
"668",15.34,0.0148596064732774,0.0230675153160351,0.0158675024306947,0.00627442324205108,0.000953426212575212
"669",15.36,0.0147888050062953,0.0229378508255787,0.0157607753801114,0.00622298673503686,0.000943763949040641
"670",15.38,0.014718308178334,0.0228088654180318,0.0156547307219342,0.00617195597863988,0.000934196619116114
"671",15.4,0.0146481149711913,0.0226805560159502,0.015549364465928,0.00612132795803287,0.000924723329113842
"672",15.42,0.0145782243671744,0.022552919550892,0.0154446726411067,0.00607109967858092,0.000915343193245768
"673",15.44,0.0145086353491355,0.022425952963449,0.0153406512956881,0.0060212681657332,0.000906055333560541
"674",15.46,0.0144393469005073,0.022299653203277,0.0152372964970479,0.00597183046491496,0.000896858879880898
"675",15.48,0.0143703580053371,0.0221740172291258,0.0151346043316739,0.00592278364141963,0.000887752969741463
"676",15.5,0.0143016676483219,0.0220490420088674,0.0150325709051188,0.00587412478030129,0.000878736748326942
"677",15.52,0.0142332748148417,0.0219247245195242,0.0149311923419534,0.00582585098626737,0.000869809368410734
"678",15.54,0.0141651784909931,0.0218010617472958,0.0148304647857184,0.00577795938357149,0.000860969990293946
"679",15.56,0.014097377663622,0.0216780506875851,0.0147303843988762,0.00573044711590671,0.000852217781744813
"680",15.58,0.0140298713203568,0.0215556883450234,0.0146309473627627,0.00568331134629891,0.000843551917938514
"681",15.6,0.0139626584496395,0.0214339717334952,0.0145321498775374,0.00563654925700054,0.0008349715813974
"682",15.62,0.0138957380407584,0.0213128978761616,0.014433988162134,0.00559015804938456,0.000826475961931607
"683",15.64,0.0138291090838783,0.0211924638054831,0.0143364584542106,0.00554413494383868,0.000818064256580088
"684",15.66,0.0137627705700723,0.0210726665632416,0.0142395570100985,0.00549847717965989,0.000809735669552019
"685",15.68,0.0136967214913514,0.0209535032005617,0.014143280104752,0.00545318201494926,0.000801489412168612
"686",15.7,0.013630960840695,0.020834970777931,0.0140476240316964,0.00540824672650699,0.000793324702805327
"687",15.72,0.01356548761208,0.0207170663652198,0.0139525851029764,0.00536366860972782,0.000785240766834461
"688",15.74,0.0135003008005106,0.0205997870417002,0.013858159649104,0.00531944497849668,0.000777236836568137
"689",15.76,0.0134353994020463,0.0204831298960639,0.013764344019006,0.00527557316508462,0.000769312151201684
"690",15.78,0.0133707824138307,0.0203670920264397,0.0136711345799705,0.00523205052004509,0.000761465956757395
"691",15.8,0.0133064488341194,0.0202516705404102,0.0135785277175943,0.00518887441211051,0.00075369750602868
"692",15.82,0.0132423976623076,0.0201368625550279,0.0134865198357286,0.00514604222808908,0.000746006058524596
"693",15.84,0.0131786278989569,0.02002266519683,0.0133951073564253,0.00510355137276199,0.000738390880414764
"694",15.86,0.0131151385458228,0.0199090756018535,0.0133042867198824,0.00506139926878091,0.000730851244474666
"695",15.88,0.0130519286058802,0.0197960909156483,0.0132140543843895,0.00501958335656575,0.000723386430031315
"696",15.9,0.01298899708335,0.0196837082932908,0.0131244068262726,0.00497810109420278,0.000715995722909315
"697",15.92,0.0129263429837248,0.0195719248993963,0.0130353405398385,0.00493694995734312,0.000708678415377283
"698",15.94,0.0128639653137938,0.0194607379081305,0.0129468520373197,0.00489612743910139,0.000701433806094657
"699",15.96,0.0128018630816677,0.0193501445032208,0.0128589378488178,0.0048556310499549,0.000694261200058864
"700",15.98,0.0127400352968036,0.0192401418779668,0.0127715945222477,0.004815458317643,0.000687159908552875
"701",16,0.012678480970029,0.0191307272352499,0.0126848186232807,0.00477560678706686,0.000680129249093112
"702",16.02,0.0126171991135653,0.0190218977875426,0.0125986067352879,0.0047360740201895,0.000673168545377733
"703",16.04,0.0125561887410516,0.0189136507569168,0.0125129554592829,0.00469685759593626,0.000666277127235284
"704",16.06,0.0124954488675678,0.0188059833750521,0.0124278614138648,0.0046579551100955,0.000659454330573704
"705",16.08,0.012434978509657,0.0186988928832425,0.01234332123516,0.00461936417521976,0.000652699497329706
"706",16.1,0.0123747766853481,0.0185923765324038,0.0122593315767649,0.00458108242052711,0.000646011975418507
"707",16.12,0.0123148424141782,0.0184864315830789,0.0121758891096875,0.00454310749180304,0.000639391118683928
"708",16.14,0.0122551747172137,0.018381055305444,0.0120929905222892,0.00450543705130249,0.000632836286848837
"709",16.16,0.0121957726170718,0.018276244979313,0.0120106325202261,0.00446806877765239,0.000626346845465964
"710",16.18,0.012136635137942,0.0181719978941419,0.0119288118263906,0.00443100036575449,0.000619922165869055
"711",16.2,0.0120777613056062,0.0180683113490328,0.0118475251808518,0.00439422952668854,0.000613561625124387
"712",16.22,0.0120191501474597,0.017965182652737,0.011766769340797,0.00435775398761583,0.000607264605982635
"713",16.24,0.0119608006925304,0.0178626091236574,0.011686541080472,0.00432157149168308,0.00060103049683107
"714",16.26,0.0119027119714995,0.017760588089851,0.0116068371911214,0.00428567979792674,0.000594858691646135
"715",16.28,0.0118448830167202,0.0176591168890301,0.0115276544809293,0.00425007668117757,0.000588748589946327
"716",16.3,0.0117873128622372,0.0175581928685637,0.0114489897749589,0.00421475993196565,0.000582699596745463
"717",16.32,0.011730000543805,0.0174578133854775,0.011370839915093,0.00417972735642574,0.000576711122506255
"718",16.34,0.0116729450989071,0.0173579758064544,0.0112932017599732,0.00414497677620296,0.00057078258309424
"719",16.36,0.0116161455667735,0.0172586775078338,0.0112160721849398,0.00411050602835889,0.000564913399732048
"720",16.38,0.0115596009883988,0.0171599158756104,0.0111394480819712,0.00407631296527804,0.000559102998953998
"721",16.4,0.0115033104065599,0.0170616883054331,0.0110633263596235,0.00404239545457466,0.000553350812561042
"722",16.42,0.011447272865833,0.0169639922026024,0.0109877039429693,0.0040087513789999,0.000547656277576023
"723",16.44,0.0113914874126109,0.0168668249820688,0.0109125777735367,0.00397537863634947,0.000542018836199286
"724",16.46,0.0113359530951192,0.0167701840684287,0.0108379448092489,0.00394227513937146,0.000536437935764595
"725",16.48,0.0112806689634332,0.0166740668959221,0.0107638020243622,0.00390943881567475,0.0005309130286954
"726",16.5,0.0112256340694936,0.016578470908428,0.0106901464094053,0.00387686760763766,0.00052544357246141
"727",16.52,0.0111708474671225,0.0164833935594603,0.0106169749711176,0.00384455947231704,0.000520029029535503
"728",16.54,0.0111163082120388,0.016388832312163,0.010544284732388,0.00381251238135771,0.000514668867350952
"729",16.56,0.0110620153618737,0.0162947846393051,0.010472072732193,0.00378072432090228,0.000509362558258973
"730",16.58,0.0110079679761856,0.0162012480232748,0.0104003360255352,0.00374919329150138,0.000504109579486594
"731",16.6,0.0109541651164743,0.0161082199560732,0.0103290716833814,0.00371791730802422,0.000498909413094831
"732",16.62,0.0109006058461964,0.0160156979393084,0.010258276792601,0.0036868943995696,0.000493761545937195
"733",16.64,0.0108472892307786,0.015923679484188,0.0101879484559041,0.00365612260937723,0.000488665469618497
"734",16.66,0.010794214337632,0.015832162111512,0.0101180837917791,0.0036255999947395,0.000483620680453973
"735",16.68,0.0107413802361657,0.015741143351665,0.0100486799344313,0.00359532462691358,0.000478626679428719
"736",16.7,0.0106887859978001,0.0156506207446084,0.00997973403372016,0.00356529459103391,0.000473682972157425
"737",16.72,0.0106364306959802,0.0155605918398712,0.00991124325509779,0.00353550798602517,0.00046878906884443
"738",16.74,0.0105843134061882,0.0154710541965418,0.00984320477954628,0.00350596292451545,0.000463944484244065
"739",16.76,0.0105324332059565,0.0153820053832583,0.00977561580351578,0.00347665753275002,0.000459148737621315
"740",16.78,0.0104807891748795,0.0152934429781989,0.009708473538862,0.00344758995050529,0.000454401352712763
"741",16.8,0.0104293803946264,0.0152053645690719,0.00964177521278413,0.00341875833100335,0.000449701857687856
"742",16.82,0.0103782059489525,0.0151177677531055,0.00957551806776235,0.00339016084082671,0.000445049785110446
"743",16.84,0.0103272649237112,0.0150306501370366,0.0095096993614956,0.00336179565983354,0.000440444671900643
"744",16.86,0.0102765564068653,0.0149440093371003,0.00944431636683914,0.00333366098107332,0.000435886059296953
"745",16.88,0.0102260794884981,0.014857842979018,0.0093793663717422,0.00330575501070278,0.00043137349281871
"746",16.9,0.0101758332608244,0.0147721486979857,0.00931484667918562,0.0032780759679023,0.000426906522228804
"747",16.92,0.0101258168182011,0.014686924138662,0.00925075460711939,0.00325062208479269,0.000422484701496686
"748",16.94,0.0100760292571379,0.0146021669551557,0.00918708748840035,0.00322339160635235,0.000418107588761672
"749",16.96,0.0100264696763072,0.0145178748110128,0.00912384267072969,0.00319638279033481,0.000413774746296524
"750",16.98,0.00997713717655448,0.0144340453792036,0.00906101751659067,0.0031695939071867,0.000409485740471321
"751",17,0.0099280308609078,0.0143506763421093,0.00899860940318619,0.00314302323996602,0.000405240141717603
"752",17.02,0.00987914983458756,0.0142677653915082,0.00893661572237643,0.00311666908426093,0.000401037524492805
"753",17.04,0.00983049320501577,0.0141853102285618,0.00887503388061658,0.00309052974810883,0.000396877467244963
"754",17.06,0.00978206008182525,0.0141033085638003,0.00881386129889442,0.00306460355191583,0.000392759552377694
"755",17.08,0.00973384957686855,0.0140217581171084,0.00875309541266815,0.00303888882837672,0.000388683366215464
"756",17.1,0.0096858608042266,0.0139406566177097,0.00869273367180402,0.00301338392239513,0.000384648498969108
"757",17.12,0.00963809288021736,0.0138600018041524,0.00863277354051423,0.00298808719100432,0.000380654544701645
"758",17.14,0.00959054492340402,0.0137797914242933,0.00857321249729465,0.00296299700328817,0.000376701101294342
"759",17.16,0.00954321605460315,0.013700023235282,0.00851404803486271,0.00293811174030262,0.000372787770413063
"760",17.18,0.00949610539689257,0.0136206950035454,0.00845527766009532,0.00291342979499755,0.00036891415747487
"761",17.2,0.00944921207561912,0.013541804504771,0.00839689889396681,0.00288894957213897,0.000365079871614897
"762",17.22,0.00940253521840613,0.0134633495238905,0.00833890927148696,0.00286466948823164,0.00036128452565349
"763",17.24,0.00935607395516069,0.0133853278550632,0.00828130634163897,0.00284058797144206,0.000357527736063595
"764",17.26,0.00930982741808086,0.0133077373016588,0.00822408766731774,0.0028167034615219,0.000353809122938424
"765",17.28,0.00926379474166253,0.0132305756762402,0.00816725082526787,0.00279301440973172,0.000350128309959357
"766",17.3,0.0092179750627062,0.0131538408005459,0.00811079340602204,0.00276951927876516,0.000346484924364125
"767",17.32,0.00917236752032353,0.0130775305054724,0.00805471301383928,0.00274621654267349,0.000342878596915226
"768",17.34,0.0091269712559437,0.0130016426310562,0.00799900726664332,0.00272310468679054,0.000339308961868606
"769",17.36,0.00908178541331959,0.0129261750264556,0.0079436737959611,0.00270018220765801,0.000335775656942589
"770",17.38,0.00903680913853384,0.012851125549932,0.00788871024686127,0.0026774476129512,0.000332278323287055
"771",17.4,0.00899204158000464,0.0127764920688318,0.00783411427789289,0.00265489942140509,0.000328816605452867
"772",17.42,0.00894748188849136,0.0127022724595669,0.00777988356102395,0.00263253616274078,0.000325390151361544
"773",17.44,0.00890312921710012,0.0126284646075963,0.00772601578158038,0.00261035637759241,0.00032199861227518
"774",17.46,0.008858982721289,0.012555066407406,0.00767250863818473,0.00258835861743432,0.000318641642766603
"775",17.48,0.00881504155887327,0.0124820757624905,0.00761935984269527,0.00256654144450877,0.000315318900689784
"776",17.5,0.00877130489003028,0.0124094905853322,0.00756656712014497,0.00254490343175386,0.000312030047150471
"777",17.52,0.00872777187730433,0.0123373087973821,0.0075141282086807,0.00252344316273196,0.000308774746477079
"778",17.54,0.00868444168561126,0.0122655283290394,0.00746204085950245,0.00250215923155845,0.000305552666191799
"779",17.56,0.00864131348224296,0.0121941471196315,0.0074103028368027,0.0024810502428309,0.000302363476981957
"780",17.58,0.00859838643687172,0.0121231631173934,0.00735891191770591,0.00246011481155854,0.000299206852671602
"781",17.6,0.00855565972155428,0.012052574279447,0.00730786589220801,0.00243935156309222,0.000296082470193317
"782",17.62,0.00851313251073597,0.0119823785717806,0.00725716256311619,0.00241875913305464,0.000292990009560275
"783",17.64,0.00847080398125444,0.0119125739692275,0.00720679974598856,0.00239833616727105,0.000289929153838513
"784",17.66,0.00842867331234346,0.0118431584554453,0.00715677526907414,0.00237808132170025,0.000286899589119438
"785",17.68,0.00838673968563635,0.0117741300228942,0.00710708697325284,0.00235799326236601,0.000283901004492557
"786",17.7,0.00834500228516947,0.0117054866728157,0.00705773271197559,0.00233807066528883,0.000280933092018433
"787",17.72,0.00830346029738542,0.0116372264152112,0.00700871035120464,0.00231831221641815,0.000277995546701862
"788",17.74,0.00826211291113615,0.0115693472688196,0.00696001776935383,0.0022987166115648,0.000275088066465268
"789",17.76,0.00822095931768592,0.0115018472610962,0.00691165285722925,0.00227928255633396,0.00027221035212233
"790",17.78,0.00817999871071406,0.0114347244281896,0.00686361351796968,0.00226000876605841,0.000269362107351806
"791",17.8,0.00813923028631778,0.0113679768149206,0.00681589766698752,0.00224089396573217,0.000266543038671595
"792",17.82,0.00809865324301452,0.0113016024747588,0.00676850323190954,0.00222193688994448,0.000263752855412999
"793",17.84,0.00805826678174449,0.0112355994698007,0.00672142815251798,0.00220313628281424,0.000260991269695208
"794",17.86,0.00801807010587285,0.011169965870747,0.00667467038069166,0.00218449089792467,0.000258257996399988
"795",17.88,0.00797806242119189,0.0111046997568795,0.00662822788034728,0.00216599949825851,0.000255552753146589
"796",17.9,0.00793824293592297,0.0110397992160386,0.00658209862738086,0.00214766085613343,0.000252875260266856
"797",17.92,0.00789861086071841,0.0109752623445998,0.00653628060960927,0.00212947375313787,0.000250225240780545
"798",17.94,0.00785916540866324,0.010911087247451,0.00649077182671198,0.00211143698006728,0.000247602420370855
"799",17.96,0.00781990579527675,0.010847272037969,0.00644557029017282,0.00209354933686065,0.000245006527360154
"800",17.98,0.00778083123851403,0.0107838148379962,0.0064006740232221,0.00207580963253747,0.000242437292685916
"801",18,0.00774194095876729,0.0107207137778167,0.00635608106077866,0.00205821668513495,0.000239894449876853
"802",18.02,0.0077032341788671,0.0106579669961334,0.00631178944939217,0.00204076932164573,0.000237377735029253
"803",18.04,0.0076647101240835,0.0105955726400436,0.00626779724718558,0.00202346637795586,0.00023488688678351
"804",18.06,0.00762636802212696,0.0105335288650155,0.00622410252379769,0.00200630669878314,0.000232421646300863
"805",18.08,0.00758820710314933,0.0104718338348643,0.00618070336032591,0.00198928913761585,0.000229981757240316
"806",18.1,0.00755022659974451,0.0104104857217279,0.00613759784926915,0.00197241255665182,0.000227566965735765
"807",18.12,0.00751242574694913,0.0103494827060432,0.00609478409447083,0.00195567582673783,0.000225177020373311
"808",18.14,0.00747480378224308,0.0102888229765212,0.00605226021106213,0.00193907782730942,0.000222811672168766
"809",18.16,0.00743735994554989,0.0102285047301234,0.00601002432540533,0.00192261744633097,0.000220470674545352
"810",18.18,0.00740009347923707,0.0101685261720371,0.00596807457503733,0.00190629358023622,0.000218153783311586
"811",18.2,0.00736300362811628,0.0101088855156507,0.00592640910861331,0.00189010513386906,0.000215860756639354
"812",18.22,0.0073260896394434,0.0100495809825294,0.00588502608585063,0.00187405102042471,0.000213591355042169
"813",18.24,0.00728935076291856,0.00999061080239046,0.00584392367747278,0.00185813016139125,0.000211345341353618
"814",18.26,0.00725278625068594,0.00993197321307845,0.00580310006515357,0.00184234148649148,0.00020912248070599
"815",18.28,0.00721639535733361,0.00987366646054046,0.00576255344146148,0.00182668393362508,0.00020692254050908
"816",18.3,0.00718017733989313,0.00981568879880118,0.0057222820098041,0.00181115644881125,0.000204745290429188
"817",18.32,0.00714413145783914,0.00975803848993798,0.00568228398437288,0.00179575798613152,0.000202590502368282
"818",18.34,0.00710825697308884,0.00970071380405585,0.00564255759008791,0.00178048750767302,0.000200457950443352
"819",18.36,0.00707255315000133,0.00964371301926233,0.00560310106254293,0.00176534398347204,0.000198347410965929
"820",18.38,0.00703701925537689,0.00958703442164235,0.00556391264795055,0.00175032639145795,0.000196258662421789
"821",18.4,0.00700165455845615,0.00953067630523304,0.00552499060308753,0.00173543371739742,0.000194191485450826
"822",18.42,0.00696645833091915,0.00947463697199835,0.00548633319524033,0.00172066495483904,0.000192145662827098
"823",18.44,0.00693142984688437,0.00941891473180387,0.00544793870215086,0.0017060191050582,0.000190120979439047
"824",18.46,0.00689656838290755,0.00936350790239131,0.00540980541196224,0.00169149517700236,0.000188117222269886
"825",18.48,0.00686187321798055,0.00930841480935313,0.00537193162316491,0.00167709218723661,0.000186134180378159
"826",18.5,0.00682734363353002,0.00925363378610699,0.00533431564454285,0.00166280915988961,0.000184171644878463
"827",18.52,0.00679297891341606,0.00919916317387027,0.00529695579511994,0.00164864512659978,0.00018222940892234
"828",18.54,0.00675877834393072,0.00914500132163445,0.00525985040410657,0.00163459912646194,0.000180307267679338
"829",18.56,0.00672474121379648,0.00909114658613946,0.00522299781084635,0.00162067020597412,0.000178405018318223
"830",18.58,0.00669086681416456,0.00903759733184803,0.00518639636476308,0.00160685741898485,0.000176522459988372
"831",18.6,0.00665715443861328,0.00898435193092,0.00515004442530785,0.00159315982664067,0.000174659393801308
"832",18.62,0.00662360338314618,0.00893140876318649,0.0051139403619063,0.00157957649733397,0.00017281562281241
"833",18.64,0.00659021294619018,0.0088787662161242,0.00507808255390613,0.00156610650665123,0.000170990952002777
"834",18.66,0.00655698242859361,0.00882642268482947,0.00504246939052474,0.0015527489373215,0.000169185188261243
"835",18.68,0.00652391113362415,0.00877437657199258,0.00500709927079704,0.00153950287916523,0.000167398140366562
"836",18.7,0.00649099836696672,0.00872262628787172,0.00497197060352352,0.0015263674290434,0.000165629618969733
"837",18.72,0.0064582434367213,0.00867117025026714,0.0049370818072184,0.00151334169080698,0.000163879436576496
"838",18.74,0.00642564565340062,0.0086200068844952,0.00490243131005805,0.00150042477524673,0.000162147407529962
"839",18.76,0.00639320432992783,0.00856913462336242,0.00486801754982956,0.00148761580004325,0.00016043334799341
"840",18.78,0.0063609187816341,0.00851855190713942,0.00483383897387947,0.00147491388971742,0.000158737075933228
"841",18.8,0.00632878832625608,0.00846825718353499,0.00479989403906275,0.00146231817558106,0.000157058411102002
"842",18.82,0.00629681228393337,0.00841824890767,0.00476618121169188,0.00144982779568798,0.000155397175021758
"843",18.84,0.00626498997720587,0.00836852554205139,0.00473269896748621,0.0014374418947853,0.000153753190967346
"844",18.86,0.00623332073101107,0.00831908555654606,0.00469944579152145,0.0014251596242651,0.000152126283949975
"845",18.88,0.0062018038726813,0.00826992742835483,0.00466642017817935,0.00141298014211632,0.000150516280700884
"846",18.9,0.00617043873194086,0.0082210496419863,0.00463362063109757,0.00140090261287703,0.000148923009655169
"847",18.92,0.00613922464090313,0.00817245068923077,0.00460104566311977,0.00138892620758697,0.000147346300935743
"848",18.94,0.00610816093406761,0.00812412906913416,0.00456869379624585,0.00137705010374039,0.000145785986337439
"849",18.96,0.00607724694831684,0.0080760832879718,0.0045365635615824,0.0013652734852392,0.000144241899311257
"850",18.98,0.00604648202291336,0.00802831185922235,0.00450465349929331,0.00135359554234642,0.000142713874948745
"851",19,0.00601586549949647,0.00798081330354168,0.00447296215855063,0.00134201547163991,0.000141201749966523
"852",19.02,0.00598539672207911,0.00793358614873669,0.00444148809748557,0.0013305324759664,0.000139705362690937
"853",19.04,0.00595507503704449,0.00788662892973919,0.00441022988313965,0.00131914576439584,0.00013822455304286
"854",19.06,0.00592489979314276,0.00783994018857973,0.0043791860914162,0.00130785455217604,0.000136759162522615
"855",19.08,0.00589487034148767,0.0077935184743615,0.00434835530703182,0.00129665806068752,0.000135309034195039
"856",19.1,0.00586498603555304,0.00774736234323417,0.00431773612346827,0.00128555551739878,0.000133874012674683
"857",19.12,0.00583524623116926,0.00770147035836772,0.00428732714292435,0.00127454615582179,0.000132453944111131
"858",19.14,0.00580565028651977,0.00765584108992636,0.00425712697626809,0.00126362921546772,0.000131048676174464
"859",19.16,0.00577619756213735,0.00761047311504237,0.0042271342429891,0.00125280394180306,0.000129658058040843
"860",19.18,0.00574688742090052,0.00756536501778999,0.0041973475711511,0.00124206958620597,0.000128281940378223
"861",19.2,0.00571771922802974,0.00752051538915931,0.00416776559734465,0.00123142540592287,0.000126920175332203
"862",19.22,0.00568869235108368,0.00747592282703018,0.0041383869666401,0.00122087066402543,0.000125572616511985
"863",19.24,0.00565980615995535,0.0074315859361461,0.00410921033254065,0.0012104046293677,0.000124239118976476
"864",19.26,0.00563106002686823,0.00738750332808817,0.00408023435693573,0.00120002657654364,0.000122919539220502
"865",19.28,0.00560245332637232,0.00734367362124902,0.00405145771005443,0.00118973578584483,0.000121613735161151
"866",19.3,0.00557398543534014,0.00730009544080675,0.00402287907041921,0.00117953154321856,0.00012032156612424
"867",19.32,0.00554565573296275,0.00725676741869891,0.00399449712479982,0.00116941314022608,0.000119042892830895
"868",19.34,0.0055174636007456,0.0072136881935965,0.00396631056816733,0.00115937987400122,0.000117777577384263
"869",19.36,0.00548940842250448,0.00717085641087794,0.00393831810364842,0.00114943104720922,0.000116525483256332
"870",19.38,0.00546148958436128,0.00712827072260315,0.00391051844247984,0.00113956596800589,0.000115286475274879
"871",19.4,0.00543370647473978,0.00708592978748755,0.00388291030396303,0.00112978394999694,0.000114060419610528
"872",19.42,0.00540605848436145,0.00704383227087617,0.00385549241541902,0.00112008431219774,0.000112847183763928
"873",19.44,0.00537854500624106,0.00700197684471771,0.00382826351214343,0.00111046637899313,0.000111646636553048
"874",19.46,0.00535116543568241,0.00696036218753866,0.00380122233736168,0.00110092948009774,0.000110458648100581
"875",19.48,0.00532391917027388,0.00691898698441745,0.00377436764218446,0.00109147295051635,0.000109283089821469
"876",19.5,0.00529680560988403,0.00687784992695865,0.00374769818556331,0.00108209613050465,0.000108119834410535
"877",19.52,0.00526982415665713,0.00683694971326711,0.00372121273424642,0.00107279836553025,0.00010696875583023
"878",19.54,0.00524297421500865,0.00679628504792221,0.00369491006273464,0.00106357900623389,0.000105829729298486
"879",19.56,0.0052162551916207,0.00675585464195215,0.00366878895323766,0.00105443740839094,0.000104702631276688
"880",19.58,0.00518966649543745,0.00671565721280815,0.0036428481956304,0.00104537293287319,0.000103587339457743
"881",19.6,0.00516320753766052,0.00667569148433888,0.00361708658740957,0.00103638494561083,0.00010248373275427
"882",19.62,0.0051368777317443,0.0066359561867647,0.00359150293365042,0.00102747281755476,0.000101391691286887
"883",19.64,0.00511067649339124,0.00659645005665211,0.00356609604696372,0.00101863592463907,0.000100311096372608
"884",19.66,0.00508460324054718,0.00655717183688813,0.00354086474745287,0.00100987364774387,9.92418305133479e-05
"885",19.68,0.0050586573933965,0.00651812027665479,0.00351580786267127,0.00100118537265827,9.81837773845282e-05
"886",19.7,0.00503283837435741,0.00647929413140357,0.00349092422757982,0.00099257049004367,9.71368218237876e-05
"887",19.72,0.00500714560807702,0.00644069216282996,0.00346621268450465,0.000984028395397296,9.61008498197966e-05
"888",19.74,0.00498157852142656,0.00640231313884801,0.00344167208309499,0.000975558489015961,9.50757485011725e-05
"889",19.76,0.00495613654349644,0.00636415583356494,0.00341730128028134,0.000967160175960088,9.40614061254972e-05
"890",19.78,0.00493081910559131,0.00632621902725575,0.00339309914023366,0.000958832866017959,9.30577120684332e-05
"891",19.8,0.00490562564122515,0.00628850150633794,0.00336906453431992,0.000950575973670229,9.20645568129407e-05
"892",19.82,0.0048805555861162,0.00625100206334618,0.00334519634106473,0.000942388918054665,9.10818319385927e-05
"893",19.84,0.00485560837818204,0.00621371949690714,0.00332149344610818,0.000934271122931131,9.01094301109881e-05
"894",19.86,0.00483078345753447,0.00617665261171424,0.00329795474216492,0.000926222016646814,8.91472450712613e-05
"895",19.88,0.00480608026647443,0.00613980021850252,0.00327457912898336,0.000918241032101677,8.81951716256884e-05
"896",19.9,0.00478149824948696,0.00610316113402352,0.00325136551330509,0.000910327606714164,8.72531056353885e-05
"897",19.92,0.00475703685323602,0.00606673418102025,0.00322831280882451,0.000902481182387127,8.63209440061199e-05
"898",19.94,0.00473269552655934,0.00603051818820214,0.00320541993614859,0.000894701205473991,8.53985846781692e-05
"899",19.96,0.00470847372046323,0.00599451199022006,0.00318268582275685,0.000886987126745149,8.44859266163341e-05
"900",19.98,0.0046843708881174,0.00595871442764144,0.00316010940296158,0.000879338401354594,8.3582869799998e-05
"901",20,0.0046603864848497,0.00592312434692535,0.00313768961786812,0.00087175448880677,8.26893152132963e-05
"902",20.02,0.00463651996814089,0.0058877406003977,0.00311542541533546,0.000864234852923664,8.18051648353726e-05
"903",20.04,0.00461277079761932,0.00585256204622645,0.00309331574993693,0.000856778961812114,8.09303216307257e-05
"904",20.06,0.00458913843505567,0.00581758754839687,0.00307135958292114,0.000849386287831347,8.00646895396445e-05
"905",20.08,0.00456562234435758,0.00578281597668686,0.00304955588217303,0.000842056307560742,7.92081734687321e-05
"906",20.1,0.00454222199156436,0.00574824620664236,0.00302790362217523,0.000834788501767822,7.83606792815176e-05
"907",20.12,0.00451893684484156,0.00571387711955272,0.00300640178396944,0.000827582355376447,7.7522113789153e-05
"908",20.14,0.00449576637447561,0.0056797076024262,0.00298504935511814,0.000820437357435254,7.66923847411985e-05
"909",20.16,0.00447271005286844,0.00564573654796548,0.00296384532966639,0.000813353001086301,7.58714008164916e-05
"910",20.18,0.00444976735453196,0.00561196285454327,0.00294278870810389,0.000806328783533928,7.50590716141008e-05
"911",20.2,0.00442693775608272,0.0055783854261779,0.00292187849732712,0.000799364206013846,7.42553076443643e-05
"912",20.22,0.00440422073623636,0.00554500317250907,0.00290111371060179,0.000792458773762427,7.34600203200102e-05
"913",20.24,0.00438161577580216,0.00551181500877351,0.00288049336752535,0.00078561199598622,7.26731219473603e-05
"914",20.26,0.00435912235767753,0.00547881985578084,0.00286001649398976,0.00077882338583168,7.1894525717616e-05
"915",20.28,0.00433673996684248,0.0054460166398894,0.00283968212214443,0.000772092460355092,7.11241456982229e-05
"916",20.3,0.0043144680903541,0.00541340429298217,0.00281948929035932,0.000765418740492728,7.03618968243186e-05
"917",20.32,0.00429230621734097,0.00538098175244271,0.00279943704318822,0.000758801751031201,6.96076948902585e-05
"918",20.34,0.00427025383899764,0.00534874796113121,0.00277952443133223,0.000752241020578027,6.88614565412204e-05
"919",20.36,0.004248310448579,0.00531670186736056,0.00275975051160341,0.000745736081532399,6.81230992648883e-05
"920",20.38,0.00422647554139468,0.00528484242487247,0.0027401143468886,0.00073928647005616,6.73925413832126e-05
"921",20.4,0.00420474861480347,0.00525316859281372,0.00272061500611346,0.000732891726044988,6.66697020442485e-05
"922",20.42,0.00418312916820766,0.00522167933571237,0.00270125156420661,0.000726551393099779,6.59545012140697e-05
"923",20.44,0.00416161670304739,0.00519037362345408,0.00268202310206401,0.000720265018498228,6.52468596687575e-05
"924",20.46,0.00414021072279502,0.00515925043125849,0.00266292870651353,0.000714032153166624,6.45466989864657e-05
"925",20.48,0.00411891073294944,0.00512830873965568,0.00264396747027963,0.00070785235165183,6.38539415395587e-05
"926",20.5,0.00409771624103039,0.00509754753446261,0.00262513849194827,0.000701725172093471,6.31685104868245e-05
"927",20.52,0.00407662675657277,0.00506696580675976,0.00260644087593198,0.000695650176196313,6.24903297657592e-05
"928",20.54,0.00405564179112093,0.00503656255286766,0.00258787373243511,0.000689626929202843,6.18193240849249e-05
"929",20.56,0.00403476085822296,0.00500633677432363,0.00256943617741926,0.000683654999866041,6.11554189163787e-05
"930",20.58,0.00401398347342495,0.00497628747785852,0.00255112733256882,0.000677733960422345,6.04985404881732e-05
"931",20.6,0.00399330915426527,0.00494641367537348,0.00253294632525684,0.000671863386564812,5.9848615776927e-05
"932",20.62,0.0039727374202688,0.00491671438391686,0.00251489228851086,0.000666042857416462,5.92055725004655e-05
"933",20.64,0.00395226779294117,0.00488718862566112,0.00249696436097912,0.000660271955503824,5.85693391105301e-05
"934",20.66,0.00393189979576304,0.00485783542787986,0.00247916168689679,0.00065455026673066,5.79398447855572e-05
"935",20.68,0.00391163295418425,0.00482865382292482,0.00246148341605245,0.000648877380351886,5.73170194235242e-05
"936",20.7,0.0038914667956181,0.00479964284820307,0.00244392870375472,0.000643252888947668,5.6700793634863e-05
"937",20.72,0.00387140084943552,0.00477080154615415,0.00242649671079907,0.000637676388397717,5.60910987354412e-05
"938",20.74,0.00385143464695928,0.00474212896422734,0.00240918660343477,0.000632147477855757,5.5487866739608e-05
"939",20.76,0.0038315677214582,0.00471362415485899,0.00239199755333208,0.000626665759724186,5.48910303533074e-05
"940",20.78,0.0038117996081413,0.00468528617544986,0.0023749287375495,0.000621230839628906,5.4300522967255e-05
"941",20.8,0.00379212984415202,0.00465711408834261,0.0023579793385013,0.000615842326394348,5.37162786501802e-05
"942",20.82,0.00377255796856234,0.00462910696079932,0.00234114854392514,0.000610499832018668,5.31382321421319e-05
"943",20.84,0.00375308352236701,0.00460126386497902,0.0023244355468499,0.000605202971649124,5.25663188478476e-05
"944",20.86,0.00373370604847765,0.0045735838779154,0.00230783954556367,0.000599951363557629,5.20004748301855e-05
"945",20.88,0.00371442509171695,0.00454606608149445,0.00229135974358189,0.000594744629116487,5.14406368036184e-05
"946",20.9,0.00369524019881281,0.00451870956243232,0.00227499534961566,0.000589582392774292,5.08867421277893e-05
"947",20.92,0.00367615091839246,0.00449151341225313,0.00225874557754026,0.000584464282032015,5.03387288011292e-05
"948",20.94,0.00365715680097664,0.00446447672726684,0.00224260964636374,0.000579389927419254,4.97965354545332e-05
"949",20.96,0.0036382573989737,0.00443759860854733,0.00222658678019578,0.000574358962470657,4.92601013450991e-05
"950",20.98,0.00361945226667379,0.00441087816191036,0.00221067620821663,0.000569371023702526,4.87293663499238e-05
"951",21,0.00360074096024292,0.00438431449789173,0.0021948771646463,0.000564425750589574,4.82042709599598e-05
"952",21.02,0.00358212303771714,0.00435790673172547,0.00217918888871379,0.000559522785541867,4.76847562739287e-05
"953",21.04,0.00356359805899663,0.00433165398332209,0.00216361062462662,0.000554661773881925,4.71707639922943e-05
"954",21.06,0.00354516558583987,0.00430555537724686,0.00214814162154043,0.000549842363821987,4.66622364112921e-05
"955",21.08,0.0035268251818577,0.00427961004269828,0.00213278113352874,0.000545064206441452,4.61591164170156e-05
"956",21.1,0.00350857641250748,0.00425381711348648,0.00211752841955296,0.000540326955664475,4.56613474795597e-05
"957",21.12,0.0034904188450872,0.00422817572801176,0.00210238274343244,0.00053563026823773,4.51688736472187e-05
"958",21.14,0.00347235204872958,0.0042026850292432,0.00208734337381475,0.000530973803708333,4.46816395407416e-05
"959",21.16,0.00345437559439621,0.00417734416469734,0.00207240958414614,0.000526357224401933,4.41995903476402e-05
"960",21.18,0.00343648905487164,0.00415215228641688,0.00205758065264207,0.000521780195400956,4.37226718165527e-05
"961",21.2,0.0034186920047575,0.0041271085509495,0.00204285586225799,0.000517242384523011,4.32508302516615e-05
"962",21.22,0.00340098402046662,0.00410221211932677,0.00202823450066024,0.000512743462299453,4.2784012507163e-05
"963",21.24,0.00338336468021712,0.00407746215704305,0.00201371586019707,0.000508283101954107,4.23221659817921e-05
"964",21.26,0.00336583356402658,0.00405285783403452,0.00199929923786989,0.000503860979382147,4.18652386133976e-05
"965",21.28,0.00334839025370608,0.00402839832465829,0.00198498393530461,0.000499476773129121,4.14131788735703e-05
"966",21.3,0.00333103433285436,0.00400408280767152,0.00197076925872318,0.000495130164370149,4.09659357623226e-05
"967",21.32,0.00331376538685195,0.00397991046621067,0.00195665451891524,0.000490820836889253,4.05234588028191e-05
"968",21.34,0.00329658300285521,0.00395588048777077,0.00194263903120997,0.000486548477058854,4.00856980361573e-05
"969",21.36,0.00327948676979055,0.00393199206418485,0.00192872211544809,0.000482312773819418,3.9652604016199e-05
"970",21.38,0.00326247627834849,0.0039082443916033,0.00191490309595392,0.000478113418659243,3.9224127804451e-05
"971",21.4,0.00324555112097778,0.00388463667047341,0.00190118130150777,0.000473950105594408,3.88002209649956e-05
"972",21.42,0.00322871089187954,0.00386116810551898,0.00188755606531829,0.000469822531148861,3.83808355594686e-05
"973",21.44,0.00321195518700142,0.00383783790571991,0.00187402672499511,0.000465730394334657,3.79659241420869e-05
"974",21.46,0.00319528360403165,0.00381464528429197,0.00186059262252153,0.000461673396632343,3.75554397547232e-05
"975",21.48,0.00317869574239325,0.00379158945866657,0.00184725310422747,0.000457651241971489,3.71493359220284e-05
"976",21.5,0.00316219120323812,0.00376866965047062,0.00183400752076244,0.000453663636711358,3.67475666466013e-05
"977",21.52,0.0031457695894412,0.00374588508550648,0.0018208552270688,0.000449710289621731,3.6350086404204e-05
"978",21.54,0.00312943050559462,0.00372323499373193,0.00180779558235499,0.000445790911863859,3.59568501390246e-05
"979",21.56,0.0031131735580018,0.00370071860924028,0.00179482795006912,0.000441905216971569,3.55678132589842e-05
"980",21.58,0.00309699835467167,0.00367833517024052,0.00178195169787251,0.000438052920832503,3.51829316310909e-05
"981",21.6,0.00308090450531278,0.00365608391903749,0.00176916619761351,0.000434233741669506,3.48021615768374e-05
"982",21.62,0.00306489162132746,0.00363396410201222,0.00175647082530139,0.000430447400022136,3.44254598676433e-05
"983",21.64,0.003048959315806,0.00361197496960227,0.00174386496108044,0.00042669361872833,3.40527837203421e-05
"984",21.66,0.00303310720352081,0.00359011577628216,0.0017313479892041,0.000422972122906196,3.3684090792711e-05
"985",21.68,0.0030173349009206,0.00356838578054385,0.0017189192980094,0.000419282639935942,3.33193391790447e-05
"986",21.7,0.00300164202612456,0.00354678424487736,0.00170657827989138,0.000415624899441946,3.29584874057717e-05
"987",21.72,0.00298602819891653,0.0035253104357514,0.00169432433127777,0.00041199863327495,3.26014944271131e-05
"988",21.74,0.00297049304073918,0.00350396362359403,0.00168215685260375,0.000408403575494399,3.22483196207834e-05
"989",21.76,0.00295503617468828,0.00348274308277354,0.00167007524828685,0.000404839462350901,3.18989227837335e-05
"990",21.78,0.0029396572255068,0.00346164809157925,0.00165807892670204,0.000401306032268827,3.15532641279343e-05
"991",21.8,0.00292435581957917,0.00344067793220244,0.00164616730015689,0.000397803025829036,3.12113042762015e-05
"992",21.82,0.00290913158492552,0.00341983189071736,0.00163433978486694,0.000394330185751732,3.08730042580614e-05
"993",21.84,0.00289398415119582,0.00339910925706231,0.00162259580093117,0.00039088725687945,3.05383255056562e-05
"994",21.86,0.00287891314966419,0.00337850932502078,0.00161093477230759,0.000387473986160168,3.02072298496895e-05
"995",21.88,0.0028639182132231,0.00335803139220264,0.00159935612678902,0.000384090122630551,2.98796795154112e-05
"996",21.9,0.00284899897637759,0.00333767476002547,0.00158785929597895,0.000380735417399312,2.95556371186412e-05
"997",21.92,0.00283415507523957,0.00331743873369587,0.0015764437152676,0.000377409623630707,2.92350656618325e-05
"998",21.94,0.002819386147522,0.00329732262219093,0.00156510882380803,0.000374112496528151,2.89179285301718e-05
"999",21.96,0.00280469183253323,0.00327732573823967,0.00155385406449249,0.000370843793317954,2.86041894877184e-05
"1000",21.98,0.00279007177117124,0.00325744739830469,0.00154267888392882,0.00036760327323319,2.82938126735813e-05
"1001",22,0.00277552560591788,0.00323768692256373,0.001531582732417,0.000364390697497675,2.79867625981328e-05
"1002",22.02,0.00276105298083322,0.00321804363489142,0.00152056506392588,0.000361205829310074,2.76830041392593e-05
"1003",22.04,0.0027466535415498,0.00319851686284108,0.00150962533607,0.000358048433828129,2.73825025386491e-05
"1004",22.06,0.00273232693526695,0.00317910593762653,0.00149876301008654,0.000354918278152998,2.7085223398116e-05
"1005",22.08,0.00271807281074509,0.00315981019410402,0.0014879775508124,0.000351815131313727,2.6791132675959e-05
"1006",22.1,0.00270389081830007,0.00314062897075428,0.00147726842666148,0.000348738764251823,2.65001966833576e-05
"1007",22.12,0.00268978060979746,0.00312156160966449,0.00146663510960197,0.000345688949805955,2.62123820808021e-05
"1008",22.14,0.00267574183864691,0.0031026074565105,0.00145607707513389,0.000342665462696768,2.59276558745596e-05
"1009",22.16,0.00266177415979652,0.00308376586053898,0.00144559380226665,0.000339668079511816,2.56459854131735e-05
"1010",22.18,0.00264787722972713,0.00306503617454973,0.00143518477349683,0.000336696578690597,2.53673383839983e-05
"1011",22.2,0.00263405070644673,0.00304641775487799,0.00142484947478607,0.00033375074050972,2.50916828097677e-05
"1012",22.22,0.00262029424948483,0.0030279099613769,0.00141458739553899,0.000330830347068172,2.48189870451966e-05
"1013",22.24,0.00260660751988681,0.00300951215739994,0.0014043980285814,0.000327935182272697,2.45492197736164e-05
"1014",22.26,0.00259299018020837,0.00299122370978353,0.00139428087013851,0.000325065031823297,2.42823500036434e-05
"1015",22.28,0.00257944189450986,0.00297304398882963,0.00138423541981329,0.000322219683198832,2.40183470658798e-05
"1016",22.3,0.00256596232835073,0.00295497236828842,0.00137426118056503,0.000319398925642735,2.3757180609647e-05
"1017",22.32,0.00255255114878395,0.00293700822534111,0.0013643576586879,0.000316602550148837,2.34988205997512e-05
"1018",22.34,0.00253920802435043,0.00291915094058273,0.00135452436378975,0.000313830349447297,2.32432373132809e-05
"1019",22.36,0.00252593262507346,0.00290139989800507,0.00134476080877096,0.000311082117990642,2.29904013364354e-05
"1020",22.38,0.00251272462245317,0.00288375448497964,0.00133506650980344,0.000308357651939914,2.2740283561385e-05
"1021",22.4,0.00249958368946097,0.00286621409224069,0.00132544098630975,0.00030565674915092,2.24928551831619e-05
"1022",22.42,0.00248650950053406,0.00284877811386837,0.00131588376094235,0.000302979209160593,2.22480876965818e-05
"1023",22.44,0.00247350173156987,0.00283144594727187,0.00130639435956293,0.000300324833173448,2.20059528931957e-05
"1024",22.46,0.00246056005992055,0.00281421699317271,0.00129697231122196,0.000297693424048155,2.17664228582718e-05
"1025",22.48,0.00244768416438752,0.00279709065558802,0.00128761714813819,0.0002950847862842,2.15294699678071e-05
"1026",22.5,0.00243487372521593,0.00278006634181394,0.00127832840567847,0.000292498726008662,2.12950668855688e-05
"1027",22.52,0.00242212842408923,0.00276314346240909,0.00126910562233754,0.000289935050963084,2.10631865601643e-05
"1028",22.54,0.00240944794412365,0.0027463214311781,0.00125994833971798,0.000287393570490443,2.08338022221408e-05
"1029",22.56,0.00239683196986282,0.00272959966515518,0.00125085610251033,0.00028487409552223,2.06068873811131e-05
"1030",22.58,0.00238428018727225,0.0027129775845878,0.00124182845847322,0.000282376438565619,2.03824158229198e-05
"1031",22.6,0.00237179228373395,0.00269645461292043,0.00123286495841374,0.000279900413690739,2.01603616068077e-05
"1032",22.62,0.002359367948041,0.0026800301767783,0.00122396515616785,0.000277445836518045,1.99406990626443e-05
"1033",22.64,0.00234700687039212,0.0026637037059513,0.00121512860858088,0.000275012524205787,1.97234027881574e-05
"1034",22.66,0.00233470874238629,0.00264747463337793,0.00120635487548822,0.000272600295437569,1.95084476462024e-05
"1035",22.68,0.00232247325701737,0.00263134239512924,0.00119764351969612,0.000270208970410015,1.92958087620562e-05
"1036",22.7,0.00231030010866873,0.00261530643039299,0.0011889941069625,0.000267838370820519,1.90854615207387e-05
"1037",22.72,0.00229818899310784,0.00259936618145768,0.00118040620597801,0.000265488319855101,1.887738156436e-05
"1038",22.74,0.002286139607481,0.00258352109369685,0.00117187938834709,0.000263158642176342,1.86715447894943e-05
"1039",22.76,0.00227415165030792,0.00256777061555331,0.00116341322856925,0.000260849163911431,1.84679273445801e-05
"1040",22.78,0.00226222482147645,0.00255211419852348,0.00115500730402033,0.000258559712640286,1.82665056273454e-05
"1041",22.8,0.00225035882223725,0.00253655129714177,0.00114666119493401,0.000256290117383783,1.80672562822593e-05
"1042",22.82,0.00223855335519847,0.00252108136896512,0.00113837448438332,0.000254040208592064,1.78701561980084e-05
"1043",22.84,0.00222680812432047,0.00250570387455747,0.00113014675826232,0.000251809818132939,1.76751825049987e-05
"1044",22.86,0.00221512283491057,0.00249041827747442,0.00112197760526788,0.000249598779280385,1.74823125728817e-05
"1045",22.88,0.00220349719361773,0.00247522404424786,0.00111386661688154,0.000247406926703127,1.72915240081055e-05
"1046",22.9,0.00219193090842735,0.00246012064437071,0.00110581338735151,0.000245234096453305,1.71027946514905e-05
"1047",22.92,0.00218042368865599,0.00244510755028176,0.00109781751367478,0.000243080125955239,1.69161025758285e-05
"1048",22.94,0.00216897524494616,0.00243018423735053,0.00108987859557931,0.000240944853994274,1.67314260835065e-05
"1049",22.96,0.0021575852892611,0.00241535018386215,0.00108199623550633,0.00023882812070571,1.65487437041535e-05
"1050",22.98,0.0021462535348796,0.00240060487100243,0.00107417003859279,0.000236729767563829,1.63680341923111e-05
"1051",23,0.00213497969639074,0.00238594778284291,0.00106639961265385,0.000234649637370992,1.61892765251273e-05
"1052",23.02,0.00212376348968881,0.00237137840632595,0.00105868456816552,0.000232587574246836,1.60124499000731e-05
"1053",23.04,0.00211260463196807,0.00235689623125,0.00105102451824738,0.000230543423617544,1.58375337326823e-05
"1054",23.06,0.00210150284171762,0.00234250075025477,0.00104341907864544,0.000228517032205205,1.56645076543128e-05
"1055",23.08,0.00209045783871626,0.00232819145880663,0.00103586786771505,0.000226508248017255,1.5493351509932e-05
"1056",23.1,0.00207946934402739,0.002313967855184,0.00102837050640398,0.000224516920335999,1.53240453559225e-05
"1057",23.12,0.00206853707999385,0.00229982944046274,0.0010209266182355,0.000222542899708219,1.51565694579107e-05
"1058",23.14,0.00205766077023286,0.00228577571850172,0.00101353582929169,0.000220586037934858,1.49909042886173e-05
"1059",23.16,0.0020468401396309,0.00227180619592841,0.00100619776819675,0.000218646188060787,1.48270305257283e-05
"1060",23.18,0.00203607491433867,0.00225792038212449,0.000998912066100457,0.000216723204364658,1.46649290497882e-05
"1061",23.2,0.002025364821766,0.00224411778921161,0.000991678356661699,0.00021481694234882,1.45045809421139e-05
"1062",23.22,0.00201470959057681,0.00223039793203711,0.000984496276032148,0.000212927258729338,1.43459674827296e-05
"1063",23.24,0.0020041089506841,0.00221676032815989,0.000977365462839982,0.000211054011426066,1.41890701483222e-05
"1064",23.26,0.0019935626332449,0.00220320449783631,0.000970285558173744,0.000209197059552814,1.40338706102174e-05
"1065",23.28,0.00198307037065525,0.00218972996400616,0.000963256205566273,0.000207356263407586,1.38803507323755e-05
"1066",23.3,0.00197263189654526,0.00217633625227865,0.000956277050978749,0.000205531484462896,1.37284925694086e-05
"1067",23.32,0.00196224694577407,0.00216302289091857,0.000949347742784833,0.000203722585356159,1.35782783646158e-05
"1068",23.34,0.00195191525442493,0.00214978941083235,0.000942467931754893,0.000201929429880158,1.342969054804e-05
"1069",23.36,0.00194163655980021,0.00213663534555436,0.000935637271040339,0.000200151882973586,1.32827117345427e-05
"1070",23.38,0.00193141060041649,0.00212356023123314,0.000928855416158047,0.000198389810711664,1.31373247218991e-05
"1071",23.4,0.00192123711599961,0.00211056360661775,0.000922122024974876,0.000196643080296828,1.29935124889116e-05
"1072",23.42,0.00191111584747976,0.00209764501304418,0.000915436757692289,0.000194911560049497,1.28512581935431e-05
"1073",23.44,0.0019010465369866,0.00208480399442178,0.00090879927683105,0.000193195119398906,1.27105451710681e-05
"1074",23.46,0.00189102892784435,0.00207204009721984,0.000902209247216038,0.000191493628874013,1.25713569322431e-05
"1075",23.48,0.00188106276456693,0.00205935287045412,0.000895666335961133,0.000189806960094485,1.2433677161495e-05
"1076",23.5,0.00187114779285312,0.00204674186567353,0.000889170212454208,0.000188134985761743,1.2297489715128e-05
"1077",23.52,0.00186128375958166,0.00203420663694682,0.000882720548342207,0.000186477579650089,1.21627786195482e-05
"1078",23.54,0.0018514704128065,0.00202174674084937,0.000876317017516316,0.000184834616597894,1.20295280695065e-05
"1079",23.56,0.00184170750175189,0.00200936173644998,0.000869959296097224,0.000183205972498861,1.18977224263587e-05
"1080",23.58,0.00183199477680766,0.00199705118529781,0.000863647062420475,0.000181591524293359,1.17673462163437e-05
"1081",23.6,0.00182233198952439,0.00198481465140928,0.000857379997021915,0.000179991149959815,1.16383841288785e-05
"1082",23.62,0.00181271889260863,0.0019726517012551,0.000851157782623217,0.00017840472850619,1.15108210148704e-05
"1083",23.64,0.00180315523991818,0.00196056190374737,0.000844980104117507,0.000176832139961504,1.13846418850472e-05
"1084",23.66,0.00179364078645727,0.00194854483022664,0.00083884664855507,0.000175273265367447,1.12598319083027e-05
"1085",23.68,0.00178417528837189,0.00193660005444917,0.000832757105129153,0.000173727986770041,1.11363764100597e-05
"1086",23.7,0.00177475850294507,0.00192472715257411,0.000826711165161844,0.000172196187211378,1.10142608706502e-05
"1087",23.72,0.00176539018859212,0.00191292570315089,0.00082070852209005,0.000170677750721418,1.08934709237105e-05
"1088",23.74,0.00175607010485598,0.00190119528710648,0.000814748871451552,0.000169172562309852,1.07739923545936e-05
"1089",23.76,0.00174679801240257,0.00188953548773292,0.000808831910871156,0.000167680507958038,1.06558110987971e-05
"1090",23.78,0.00173757367301604,0.00187794589067472,0.000802957340046914,0.000166201474610986,1.05389132404076e-05
"1091",23.8,0.0017283968495942,0.00186642608391645,0.000797124860736453,0.000164735350169423,1.04232850105597e-05
"1092",23.82,0.00171926730614386,0.00185497565777032,0.000791334176743366,0.000163282023481906,1.0308912785912e-05
"1093",23.84,0.0017101848077762,0.00184359420486384,0.000785584993903704,0.000161841384337012,1.01957830871374e-05
"1094",23.86,0.00170114912070217,0.00183228132012754,0.000779877020072542,0.000160413323455577,1.00838825774291e-05
"1095",23.88,0.00169216001222788,0.00182103660078274,0.000774209965110633,0.000158997732483006,9.97319806102206e-06
"1096",23.9,0.00168321725075007,0.00180985964632936,0.000768583540871142,0.000157594503981642,9.86371648172861e-06
"1097",23.92,0.00167432060575149,0.00179875005853385,0.00076299746118647,0.00015620353142319,9.75542492148971e-06
"1098",23.94,0.00166546984779636,0.00178770744141709,0.000757451441855147,0.000154824709181212,9.64831059894041e-06
"1099",23.96,0.00165666474852587,0.00177673140124242,0.000751945200628817,0.000153457932523671,9.54236086799002e-06
"1100",23.98,0.00164790508065363,0.00176582154650369,0.000746478457199303,0.000152103097605544,9.43756321641667e-06
"1101",24,0.00163919061796114,0.00175497748791335,0.000741050933185746,0.000150760101461485,9.33390526447609e-06
"1102",24.02,0.00163052113529334,0.00174419883839067,0.000735662352121835,0.000149428841998553,9.23137476352453e-06
"1103",24.04,0.0016218964085541,0.00173348521304992,0.000730312439443105,0.000148109217988997,9.12995959465567e-06
"1104",24.06,0.00161331621470179,0.00172283622918867,0.000725000922474322,0.000146801129063095,9.02964776735131e-06
"1105",24.08,0.00160478033174476,0.00171225150627613,0.000719727530416948,0.000145504475702056,8.93042741814584e-06
"1106",24.1,0.00159628853873698,0.00170173066594155,0.000714491994336678,0.000144219159230973,8.83228680930428e-06
"1107",24.12,0.00158784061577357,0.00169127333196264,0.000709294047151058,0.000142945081811835,8.73521432751362e-06
"1108",24.14,0.0015794363439864,0.00168087913025411,0.000704133423617182,0.000141682146436596,8.63919848258767e-06
"1109",24.16,0.00157107550553971,0.00167054768885619,0.000699009860319466,0.000140430256920299,8.54422790618491e-06
"1110",24.18,0.0015627578836257,0.00166027863792329,0.000693923095657498,0.000139189317894253,8.4502913505395e-06
"1111",24.2,0.0015544832624602,0.00165007160971262,0.000688872869833962,0.000137959234799267,8.35737768720512e-06
"1112",24.22,0.00154625142727829,0.00163992623857294,0.000683858924842641,0.000136739913878934,8.26547590581165e-06
"1113",24.24,0.00153806216432997,0.00162984216093332,0.000678881004456495,0.000135531262172979,8.17457511283445e-06
"1114",24.26,0.00152991526087584,0.001619819015292,0.000673938854215815,0.000134333187510648,8.08466453037632e-06
"1115",24.28,0.00152181050518278,0.00160985644220523,0.000669032221416443,0.000133145598504155,7.99573349496164e-06
"1116",24.3,0.00151374768651968,0.00159995408427625,0.000664160855098082,0.000131968404542188,7.90777145634302e-06
"1117",24.32,0.00150572659515313,0.00159011158614424,0.000659324506032664,0.000130801515783454,7.82076797631997e-06
"1118",24.34,0.00149774702234315,0.00158032859447338,0.000654522926712804,0.000129644843150289,7.73471272756973e-06
"1119",24.36,0.00148980876033897,0.00157060475794199,0.000649755871340314,0.000128498298322311,7.6495954924899e-06
"1120",24.38,0.00148191160237476,0.00156093972723158,0.000645023095814802,0.000127361793730126,7.56540616205302e-06
"1121",24.4,0.00147405534266543,0.00155133315501616,0.000640324357722336,0.000126235242549088,7.48213473467271e-06
"1122",24.42,0.00146623977640239,0.00154178469595142,0.00063565941632418,0.000125118558693102,7.39977131508152e-06
"1123",24.44,0.00145846469974939,0.00153229400666408,0.000631028032545605,0.000124011656808487,7.3183061132201e-06
"1124",24.46,0.00145072990983829,0.00152286074574119,0.000626429968964763,0.000122914452267877,7.23772944313785e-06
"1125",24.48,0.00144303520476494,0.00151348457371963,0.000621864989801643,0.000121826861164181,7.1580317219047e-06
"1126",24.5,0.001435380383585,0.00150416515307549,0.000617332860907087,0.000120748800304587,7.0792034685341e-06
"1127",24.52,0.00142776524630982,0.00149490214821363,0.00061283334975188,0.000119680187204611,7.00123530291699e-06
"1128",24.54,0.00142018959390226,0.0014856952254572,0.000608366225415907,0.000118620940082205,6.92411794476662e-06
"1129",24.56,0.00141265322827267,0.00147654405303733,0.000603931258577385,0.000117570977851899,6.84784221257428e-06
"1130",24.58,0.00140515595227469,0.0014674483010827,0.000599528221502153,0.000116530220119,6.77239902257561e-06
"1131",24.6,0.00139769756970126,0.00145840764160935,0.000595156888033039,0.000115498587173833,6.69777938772761e-06
"1132",24.62,0.00139027788528048,0.00144942174851038,0.000590817033579291,0.000114475999986033,6.62397441669595e-06
"1133",24.64,0.00138289670467159,0.00144049029754579,0.000586508435106075,0.000113462380198877,6.55097531285287e-06
"1134",24.66,0.00137555383446092,0.00143161296633235,0.00058223087112404,0.000112457650123666,6.47877337328517e-06
"1135",24.68,0.00136824908215786,0.00142278943433353,0.000577984121678954,0.000111461732734152,6.40735998781246e-06
"1136",24.7,0.00136098225619086,0.00141401938284943,0.000573767968341395,0.00011047455166101,6.33672663801547e-06
"1137",24.72,0.00135375316590341,0.00140530249500683,0.00056958219419652,0.000109496031186355,6.26686489627433e-06
"1138",24.74,0.00134656162155007,0.00139663845574924,0.000565426583833892,0.000108526096238298,6.19776642481662e-06
"1139",24.76,0.00133940743429248,0.00138802695182702,0.000561300923337377,0.00010756467238556,6.12942297477539e-06
"1140",24.78,0.00133229041619544,0.00137946767178755,0.000557205000275097,0.000106611685832109,6.06182638525662e-06
"1141",24.8,0.00132521038022292,0.00137096030596541,0.000553138603689457,0.000105667063411862,5.99496858241641e-06
"1142",24.82,0.00131816714023417,0.00136250454647269,0.000549101524087231,0.000104730732583414,5.92884157854761e-06
"1143",24.84,0.00131116051097976,0.00135410008718926,0.000545093553429711,0.000103802621424818,5.86343747117582e-06
"1144",24.86,0.00130419030809773,0.00134574662375314,0.000541114485122917,0.000102882658628405,5.79874844216468e-06
"1145",24.88,0.00129725634810968,0.00133744385355092,0.000537164114007881,0.000101970773495645,5.73476675683037e-06
"1146",24.9,0.00129035844841686,0.00132919147570816,0.000533242236350975,0.000101066895932051,5.67148476306522e-06
"1147",24.92,0.00128349642729638,0.00132098919107998,0.00052934864983432,0.000100170956442126,5.60889489047034e-06
"1148",24.94,0.0012766701038973,0.00131283670224152,0.000525483153546241,9.92828861243453e-05,5.5469896494971e-06
"1149",24.96,0.00126987929823684,0.00130473371347857,0.000521645547971793,9.84026166661893e-05,5.48576163059757e-06
"1150",24.98,0.00126312383119652,0.00129667993077823,0.000517835634983341,9.75300803392059e-05,5.4252035033836e-06
"1151",25,0.00125640352451841,0.00128867506181956,0.000514053217831211,9.66652099941202e-05,5.36530801579463e-06
"1152",25.02,0.00124971820080128,0.00128071881596436,0.000510298101134388,9.58079390559821e-05,5.30606799327402e-06
"1153",25.04,0.00124306768349686,0.0012728109042479,0.000506570090871281,9.49582015193524e-05,5.24747633795392e-06
"1154",25.06,0.00123645179690608,0.0012649510393698,0.00050286899437055,9.41159319435295e-05,5.18952602784845e-06
"1155",25.08,0.00122987036617527,0.00125713893568484,0.000499194620301985,9.32810654478141e-05,5.13221011605531e-06
"1156",25.1,0.0012233232172925,0.00124937430919396,0.000495546778667451,9.24535377068133e-05,5.07552172996559e-06
"1157",25.12,0.00121681017708378,0.00124165687753515,0.000491925280791881,9.16332849457815e-05,5.01945407048162e-06
"1158",25.14,0.00121033107320941,0.00123398635997452,0.000488329939314342,9.08202439360009e-05,4.96400041124306e-06
"1159",25.16,0.00120388573416024,0.00122636247739729,0.000484760568179145,9.00143519901992e-05,4.90915409786086e-06
"1160",25.18,0.00119747398925403,0.00121878495229897,0.00048121698262702,8.9215546958004e-05,4.85490854715918e-06
"1161",25.2,0.00119109566863174,0.00121125350877643,0.000477698999186346,8.84237672214352e-05,4.80125724642511e-06
"1162",25.22,0.00118475060325391,0.00120376787251915,0.000474206435664434,8.76389516904336e-05,4.74819375266616e-06
"1163",25.24,0.00117843862489697,0.00119632777080042,0.000470739111138876,8.68610397984263e-05,4.69571169187538e-06
"1164",25.26,0.0011721595661497,0.00118893293246863,0.000467296845948941,8.60899714979288e-05,4.64380475830418e-06
"1165",25.28,0.00116591326040949,0.00118158308793859,0.000463879461687026,8.53256872561816e-05,4.59246671374251e-06
"1166",25.3,0.00115969954187887,0.00117427796918291,0.00046048678119017,8.45681280508242e-05,4.54169138680661e-06
"1167",25.32,0.00115351824556182,0.00116701730972338,0.00045711862853162,8.38172353656034e-05,4.49147267223407e-06
"1168",25.34,0.00114736920726026,0.00115980084462246,0.000453774829012444,8.30729511861169e-05,4.44180453018619e-06
"1169",25.36,0.00114125226357043,0.00115262831047477,0.000450455209153214,8.2335217995592e-05,4.39268098555756e-06
"1170",25.38,0.00113516725187941,0.00114549944539862,0.000447159596685725,8.16039787706988e-05,4.34409612729282e-06
"1171",25.4,0.00112911401036154,0.00113841398902759,0.000443887820544783,8.08791769773972e-05,4.2960441077104e-06
"1172",25.42,0.00112309237797491,0.00113137168250218,0.000440639710860036,8.01607565668193e-05,4.2485191418334e-06
"1173",25.44,0.00111710219445785,0.00112437226846145,0.000437415098947866,7.94486619711831e-05,4.20151550672727e-06
"1174",25.46,0.00111114330032543,0.00111741549103476,0.000434213817303324,7.87428380997423e-05,4.15502754084443e-06
"1175",25.48,0.00110521553686601,0.00111050109583353,0.000431035699592127,7.80432303347677e-05,4.10904964337564e-06
"1176",25.5,0.00109931874613771,0.00110362882994298,0.000427880580642705,7.73497845275621e-05,4.06357627360816e-06
"1177",25.52,0.00109345277096504,0.00109679844191405,0.000424748296438293,7.66624469945083e-05,4.01860195029048e-06
"1178",25.54,0.00108761745493536,0.00109000968175521,0.000421638684109082,7.59811645131479e-05,3.9741212510037e-06
"1179",25.56,0.00108181264239554,0.00108326230092443,0.000418551581924419,7.53058843182949e-05,3.93012881153937e-06
"1180",25.58,0.00107603817844847,0.00107655605232112,0.000415486829285058,7.46365540981787e-05,3.88661932528389e-06
"1181",25.6,0.00107029390894974,0.00106989069027814,0.000412444266715457,7.39731219906207e-05,3.84358754260922e-06
"1182",25.62,0.00106457968050414,0.00106326597055383,0.000409423735856136,7.33155365792408e-05,3.80102827026986e-06
"1183",25.64,0.00105889534046241,0.00105668165032414,0.000406425079456072,7.26637468896963e-05,3.75893637080628e-06
"1184",25.66,0.00105324073691776,0.00105013748817472,0.00040344814136515,7.20177023859506e-05,3.71730676195434e-06
"1185",25.68,0.00104761571870259,0.00104363324409308,0.00040049276652667,7.13773529665741e-05,3.67613441606097e-06
"1186",25.7,0.00104202013538513,0.00103716867946084,0.000397558800969886,7.0742648961074e-05,3.63541435950591e-06
"1187",25.72,0.00103645383726613,0.00103074355704594,0.000394646091802612,7.0113541126255e-05,3.59514167212941e-06
"1188",25.74,0.00103091667537552,0.00102435764099494,0.000391754487203864,6.94899806426101e-05,3.55531148666592e-06
"1189",25.76,0.00102540850146912,0.00101801069682537,0.000388883836416556,6.88719191107412e-05,3.51591898818367e-06
"1190",25.78,0.00101992916802537,0.00101170249141806,0.000386033989740242,6.82593085478082e-05,3.47695941353009e-06
"1191",25.8,0.00101447852824204,0.00100543279300955,0.000383204798523902,6.76521013840088e-05,3.43842805078292e-06
"1192",25.82,0.00100905643603297,0.000999201371184602,0.000380396115158788,6.70502504590862e-05,3.40032023870718e-06
"1193",25.84,0.00100366274602483,0.000993007996868586,0.000377607793071296,6.64537090188663e-05,3.36263136621763e-06
"1194",25.86,0.000998297313553873,0.000986852442320076,0.000374839686715908,6.5862430711823e-05,3.32535687184697e-06
"1195",25.88,0.000992959994662715,0.000980734481123387,0.000372091651568161,6.5276369585672e-05,3.28849224321949e-06
"1196",25.9,0.000987650646097129,0.000974653888181182,0.000369363544117672,6.46954800839926e-05,3.25203301653019e-06
"1197",25.92,0.000982369125302848,0.000968610439707112,0.00036665522186121,6.41197170428783e-05,3.21597477602947e-06
"1198",25.94,0.00097711529042237,0.000962603913218492,0.000363966543295808,6.35490356876131e-05,3.18031315351298e-06
"1199",25.96,0.000971889000291792,0.000956634087529018,0.000361297367911921,6.29833916293772e-05,3.14504382781695e-06
"1200",25.98,0.000966690114437649,0.000950700742741527,0.000358647556186634,6.2422740861979e-05,3.11016252431874e-06
"1201",26,0.000961518493073763,0.00094480366024078,0.000356016969576908,6.18670397586143e-05,3.07566501444256e-06
"1202",26.02,0.00095637399709811,0.0009389426226863,0.000353405470512879,6.13162450686519e-05,3.04154711517039e-06
"1203",26.04,0.000951256488089696,0.000933117414005237,0.000350812922391189,6.07703139144468e-05,3.007804688558e-06
"1204",26.06,0.000946165828305445,0.000927327819385265,0.000348239189568373,6.02292037881783e-05,2.97443364125601e-06
"1205",26.08,0.000941101880677104,0.000921573625267538,0.000345684137354283,5.9692872548716e-05,2.94142992403595e-06
"1206",26.1,0.000936064508808151,0.000915854619339655,0.000343147632005557,5.91612784185099e-05,2.90878953132126e-06
"1207",26.12,0.000931053576970726,0.00091017059052868,0.00034062954071913,5.86343799805077e-05,2.87650850072322e-06
"1208",26.14,0.000926068950102567,0.000904521328994195,0.000338129731625786,5.81121361750968e-05,2.84458291258171e-06
"1209",26.16,0.00092111049380396,0.000898906626121386,0.000335648073783764,5.75945062970724e-05,2.81300888951077e-06
"1210",26.18,0.000916178074334703,0.000893326274514168,0.000333184437172387,5.70814499926296e-05,2.7817825959489e-06
"1211",26.2,0.000911271558611081,0.000887780067988345,0.000330738692685749,5.65729272563814e-05,2.75090023771408e-06
"1212",26.22,0.000906390814202851,0.000882267801564806,0.00032831071212644,5.60688984284012e-05,2.72035806156344e-06
"1213",26.24,0.000901535709330242,0.000876789271462755,0.000325900368199304,5.55693241912893e-05,2.69015235475752e-06
"1214",26.26,0.000896706112860969,0.000871344275092985,0.000323507534505252,5.50741655672651e-05,2.66027944462913e-06
"1215",26.28,0.000891901894307248,0.000865932611051173,0.000321132085535105,5.45833839152811e-05,2.63073569815663e-06
"1216",26.3,0.000887122923822841,0.00086055407911122,0.000318773896663481,5.40969409281635e-05,2.60151752154182e-06
"1217",26.32,0.000882369072200095,0.000855208480218627,0.000316432844142727,5.36147986297745e-05,2.57262135979211e-06
"1218",26.34,0.000877640210867005,0.000849895616483903,0.000314108805096883,5.31369193721994e-05,2.54404369630715e-06
"1219",26.36,0.000872936211884283,0.000844615291176002,0.000311801657515692,5.26632658329563e-05,2.51578105246977e-06
"1220",26.38,0.000868256947942443,0.000839367308715808,0.00030951128024865,5.21938010122294e-05,2.48782998724117e-06
"1221",26.4,0.000863602292358892,0.000834151474669639,0.00030723755299909,5.17284882301255e-05,2.46018709676041e-06
"1222",26.42,0.000858972119075041,0.000828967595742804,0.000304980356318311,5.12672911239525e-05,2.43284901394807e-06
"1223",26.44,0.000854366302653415,0.00082381547977317,0.000302739571599743,5.08101736455215e-05,2.40581240811406e-06
"1224",26.46,0.000849784718274793,0.000818694935724786,0.000300515081073151,5.03571000584703e-05,2.37907398456953e-06
"1225",26.48,0.000845227241735339,0.000813605773681524,0.000298306767798878,4.99080349356106e-05,2.35263048424292e-06
"1226",26.5,0.000840693749443765,0.000808547804840768,0.000296114515662126,4.94629431562954e-05,2.32647868329991e-06
"1227",26.52,0.000836184118418487,0.000803520841507121,0.000293938209367276,4.90217899038103e-05,2.30061539276753e-06
"1228",26.54,0.000831698226284807,0.00079852469708616,0.000291777734432246,4.85845406627851e-05,2.27503745816203e-06
"1229",26.56,0.000827235951272097,0.000793559186078212,0.00028963297718288,4.8151161216627e-05,2.24974175912081e-06
"1230",26.58,0.000822797172211004,0.000788624124072174,0.000287503824747386,4.77216176449768e-05,2.22472520903813e-06
"1231",26.6,0.000818381768530653,0.000783719327739356,0.000285390165050803,4.72958763211839e-05,2.19998475470466e-06
"1232",26.62,0.000813989620255874,0.000778844614827362,0.000283291886809503,4.6873903909804e-05,2.17551737595084e-06
"1233",26.64,0.000809620608004437,0.000773999804154003,0.000281208879525739,4.64556673641176e-05,2.15132008529396e-06
"1234",26.66,0.000805274612984293,0.000769184715601242,0.00027914103348222,4.60411339236682e-05,2.12738992758898e-06
"1235",26.68,0.000800951516990833,0.000764399170109172,0.000277088239736724,4.56302711118219e-05,2.10372397968299e-06
"1236",26.7,0.000796651202404156,0.000759642989670023,0.000275050390116754,4.52230467333472e-05,2.08031935007329e-06
"1237",26.72,0.000792373552186345,0.000754915997322206,0.000273027377214221,4.48194288720149e-05,2.05717317856916e-06
"1238",26.74,0.000788118449878761,0.000750218017144383,0.000271019094380163,4.44193858882178e-05,2.03428263595702e-06
"1239",26.76,0.000783885779599344,0.000745548874249575,0.000269025435719508,4.40228864166111e-05,2.01164492366931e-06
"1240",26.78,0.000779675426039925,0.000740908394779295,0.000267046296085864,4.3629899363771e-05,1.9892572734567e-06
"1241",26.8,0.000775487274463546,0.000736296405897717,0.000265081571076341,4.32403939058747e-05,1.9671169470638e-06
"1242",26.82,0.000771321210701802,0.000731712735785874,0.00026313115702642,4.28543394863985e-05,1.94522123590834e-06
"1243",26.84,0.000767177121152183,0.000727157213635887,0.000261194951004842,4.24717058138355e-05,1.92356746076363e-06
"1244",26.86,0.000763054892775431,0.000722629669645229,0.000259272850808543,4.20924628594324e-05,1.90215297144441e-06
"1245",26.88,0.000758954413092909,0.000718129935011011,0.000257364754957613,4.17165808549452e-05,1.88097514649606e-06
"1246",26.9,0.000754875570183979,0.000713657841924307,0.000255470562690299,4.13440302904142e-05,1.860031392887e-06
"1247",26.92,0.000750818252683396,0.000709213223564507,0.00025359017395803,4.09747819119563e-05,1.83931914570439e-06
"1248",26.94,0.000746782349778703,0.000704795914093696,0.000251723489420486,4.06088067195772e-05,1.81883586785297e-06
"1249",26.96,0.000742767751207647,0.000700405748651071,0.000249870410440693,4.02460759650011e-05,1.79857904975719e-06
"1250",26.98,0.0007387743472556,0.000696042563347381,0.000248030839080152,3.98865611495189e-05,1.77854620906635e-06
"1251",27,0.000734802028752993,0.000691706195259399,0.000246204678094006,3.95302340218542e-05,1.75873489036297e-06
"1252",27.02,0.00073085068707276,0.000687396482424426,0.00024439183092623,3.91770665760471e-05,1.73914266487413e-06
"1253",27.04,0.000726920214127795,0.000683113263834824,0.000242592201704861,3.88270310493566e-05,1.71976713018593e-06
"1254",27.06,0.000723010502368414,0.000678856379432572,0.000240805695237259,3.84800999201789e-05,1.70060590996094e-06
"1255",27.08,0.000719121444779835,0.000674625670103864,0.000239032217005396,3.81362459059852e-05,1.68165665365862e-06
"1256",27.1,0.000715252934879661,0.000670420977673722,0.000237271673161178,3.77954419612749e-05,1.66291703625872e-06
"1257",27.12,0.000711404866715383,0.000666242144900649,0.000235523970521803,3.74576612755473e-05,1.64438475798757e-06
"1258",27.14,0.000707577134861884,0.000662089015471303,0.000233789016565142,3.71228772712896e-05,1.62605754404728e-06
"1259",27.16,0.000703769634418959,0.000657961433995209,0.000232066719425159,3.6791063601982e-05,1.60793314434781e-06
"1260",27.18,0.000699982261008844,0.000653859245999486,0.000230356987887357,3.64621941501198e-05,1.59000933324184e-06
"1261",27.2,0.000696214910773758,0.000649782297923616,0.000228659731384256,3.61362430252516e-05,1.57228390926246e-06
"1262",27.22,0.000692467480373449,0.000645730437114235,0.000226974859990903,3.58131845620344e-05,1.55475469486366e-06
"1263",27.24,0.000688739866982758,0.000641703511819951,0.000225302284420404,3.54929933183045e-05,1.53741953616351e-06
"1264",27.26,0.00068503196828919,0.000637701371186193,0.000223641916019505,3.51756440731658e-05,1.5202763026901e-06
"1265",27.28,0.000681343682490493,0.000633723865250085,0.000221993666764177,3.48611118250923e-05,1.50332288713013e-06
"1266",27.3,0.000677674908292249,0.000629770844935352,0.000220357449255253,3.45493717900482e-05,1.48655720508021e-06
"1267",27.32,0.000674025544905482,0.000625842162047248,0.000218733176714083,3.42403993996232e-05,1.46997719480074e-06
"1268",27.34,0.000670395492044261,0.000621937669267519,0.000217120762978218,3.39341702991833e-05,1.45358081697243e-06
"1269",27.36,0.000666784649923331,0.000618057220149383,0.000215520122497133,3.36306603460373e-05,1.43736605445539e-06
"1270",27.38,0.000663192919255739,0.000614200669112548,0.000213931170327964,3.33298456076187e-05,1.42133091205074e-06
"1271",27.4,0.000659620201250478,0.000610367871438249,0.000212353822131285,3.30317023596834e-05,1.4054734162648e-06
"1272",27.42,0.000656066397610145,0.000606558683264318,0.000210787994166913,3.27362070845214e-05,1.38979161507573e-06
"1273",27.44,0.000652531410528596,0.000602772961580275,0.000209233603289732,3.24433364691849e-05,1.37428357770268e-06
"1274",27.46,0.000649015142688623,0.00059901056422245,0.000207690566945556,3.21530674037302e-05,1.35894739437734e-06
"1275",27.48,0.000645517497259637,0.000595271349869131,0.000206158803167016,3.18653769794752e-05,1.34378117611795e-06
"1276",27.5,0.000642038377895359,0.000591555178035734,0.00020463823056947,3.15802424872712e-05,1.32878305450573e-06
"1277",27.52,0.000638577688731522,0.000587861909070007,0.000203128768346951,3.12976414157894e-05,1.31395118146357e-06
"1278",27.54,0.000635135334383588,0.000584191404147255,0.00020163033626813,3.10175514498215e-05,1.29928372903722e-06
"1279",27.56,0.000631711219944465,0.000580543525265589,0.000200142854672317,3.07399504685952e-05,1.28477888917865e-06
"1280",27.58,0.000628305250982243,0.000576918135241209,0.000198666244465484,3.04648165441036e-05,1.27043487353185e-06
"1281",27.6,0.000624917333537934,0.000573315097703702,0.000197200427116315,3.01921279394485e-05,1.25624991322078e-06
"1282",27.62,0.000621547374123225,0.000569734277091376,0.000195745324652281,2.99218631071978e-05,1.24222225863966e-06
"1283",27.64,0.000618195279718239,0.00056617553864661,0.000194300859655751,2.96540006877572e-05,1.22835017924542e-06
"1284",27.66,0.000614860957769306,0.000562638748411242,0.000192866955260112,2.93885195077549e-05,1.2146319633524e-06
"1285",27.68,0.000611544316186742,0.000559123773221963,0.000191443535145936,2.91253985784404e-05,1.20106591792924e-06
"1286",27.7,0.000608245263342646,0.00055563048070576,0.000190030523537156,2.88646170940971e-05,1.18765036839782e-06
"1287",27.72,0.000604963708068692,0.000552158739275361,0.000188627845197275,2.8606154430467e-05,1.17438365843453e-06
"1288",27.74,0.000601699559653942,0.000548708418124723,0.000187235425425602,2.83499901431907e-05,1.16126414977344e-06
"1289",27.76,0.00059845272784267,0.000545279387224532,0.000185853190053513,2.80961039662587e-05,1.14829022201171e-06
"1290",27.78,0.000595223122832181,0.000541871517317736,0.000184481065440732,2.7844475810477e-05,1.13546027241702e-06
"1291",27.8,0.000592010655270657,0.000538484679915099,0.000183118978471644,2.75950857619453e-05,1.12277271573702e-06
"1292",27.82,0.000588815236255,0.000535118747290776,0.00018176685655163,2.73479140805474e-05,1.11022598401085e-06
"1293",27.84,0.000585636777328693,0.000531773592477922,0.000180424627603427,2.71029411984559e-05,1.09781852638265e-06
"1294",27.86,0.000582475190479661,0.000528449089264314,0.000179092220063514,2.68601477186481e-05,1.08554880891703e-06
"1295",27.88,0.000579330388138152,0.000525145112188005,0.000177769562878519,2.66195144134348e-05,1.07341531441654e-06
"1296",27.9,0.000576202283174618,0.000521861536532997,0.000176456585501655,2.63810222230023e-05,1.06141654224107e-06
"1297",27.92,0.000573090788897611,0.000518598238324943,0.00017515321788918,2.61446522539657e-05,1.04955100812916e-06
"1298",27.94,0.000569995819051687,0.000515355094326865,0.000173859390496873,2.5910385777935e-05,1.0378172440212e-06
"1299",27.96,0.000566917287815315,0.000512131982034903,0.000172575034276547,2.56782042300935e-05,1.02621379788459e-06
"1300",27.98,0.000563855109798805,0.000508928779674083,0.000171300080672576,2.54480892077876e-05,1.01473923354062e-06
"1301",28,0.00056080920004223,0.000505745366194111,0.000170034461618448,2.52200224691293e-05,1.00339213049335e-06
"1302",28.02,0.000557779474013377,0.000502581621265187,0.000168778109533343,2.49939859316099e-05,9.92171083760218e-07
"1303",28.04,0.000554765847605685,0.000499437425273846,0.000167530957318733,2.47699616707258e-05,9.81074703704462e-07
"1304",28.06,0.000551768237136209,0.000496312659318818,0.000166292938355007,2.45479319186158e-05,9.70101615869352e-07
"1305",28.08,0.00054878655934359,0.000493207205206913,0.000165063986498115,2.43278790627102e-05,9.59250460814184e-07
"1306",28.1,0.000545820731386023,0.00049012094544893,0.00016384403607624,2.41097856443911e-05,9.48519893952006e-07
"1307",28.12,0.000542870670839246,0.000487053763255585,0.000162633021886487,2.38936343576638e-05,9.37908585389089e-07
"1308",28.14,0.000539936295694536,0.000484005542533463,0.000161430879191601,2.36794080478401e-05,9.27415219766108e-07
"1309",28.16,0.000537017524356708,0.000480976167880997,0.000160237543716702,2.34670897102325e-05,9.1703849610101e-07
"1310",28.18,0.000534114275642129,0.000477965524584459,0.000159052951646045,2.32566624888592e-05,9.06777127633568e-07
"1311",28.2,0.000531226468776735,0.000474973498613983,0.000157877039619802,2.30481096751606e-05,8.96629841671583e-07
"1312",28.22,0.000528354023394065,0.000471999976619607,0.000156709744730863,2.2841414706726e-05,8.86595379438738e-07
"1313",28.24,0.000525496859533293,0.000469044845927331,0.000155551004521664,2.26365611660319e-05,8.76672495924066e-07
"1314",28.26,0.000522654897637283,0.00046610799453521,0.000154400756981036,2.24335327791908e-05,8.66859959733035e-07
"1315",28.28,0.000519828058550632,0.000463189311109452,0.000153258940541065,2.22323134147097e-05,8.57156552940212e-07
"1316",28.3,0.000517016263517745,0.000460288684980553,0.000152125494073992,2.20328870822607e-05,8.4756107094351e-07
"1317",28.32,0.000514219434180903,0.000457406006139443,0.000151000356889117,2.18352379314609e-05,8.38072322319985e-07
"1318",28.34,0.00051143749257834,0.000454541165233657,0.000149883468729735,2.1639350250663e-05,8.28689128683182e-07
"1319",28.36,0.000508670361142341,0.000451694053563529,0.000148774769770088,2.14452084657565e-05,8.19410324541992e-07
"1320",28.38,0.000505917962697333,0.000448864563078404,0.00014767420061234,2.12527971389783e-05,8.1023475716103e-07
"1321",28.4,0.000503180220457995,0.000446052586372873,0.000146581702283568,2.10621009677342e-05,8.011612864225e-07
"1322",28.42,0.000500457058027371,0.000443258016683029,0.000145497216232785,2.08731047834303e-05,7.92188784689537e-07
"1323",28.44,0.000497748399394995,0.000440480747882741,0.000144420684327968,2.06857935503139e-05,7.83316136671009e-07
"1324",28.46,0.000495054168935023,0.000437720674479954,0.000143352048853118,2.05001523643246e-05,7.74542239287766e-07
"1325",28.48,0.00049237429140437,0.000434977691613003,0.000142291252505337,2.03161664519549e-05,7.65866001540321e-07
"1326",28.5,0.000489708691940861,0.000432251695046953,0.000141238238391921,2.01338211691213e-05,7.57286344377945e-07
"1327",28.52,0.00048705729606139,0.000429542581169957,0.000140192950027481,1.99531020000436e-05,7.4880220056916e-07
"1328",28.54,0.000484420029660078,0.000426850246989633,0.000139155331331073,1.97739945561353e-05,7.40412514573626e-07
"1329",28.56,0.000481796819006453,0.000424174590129466,0.000138125326623359,1.95964845749022e-05,7.32116242415388e-07
"1330",28.58,0.000479187590743629,0.000421515508825226,0.00013710288062378,1.94205579188512e-05,7.23912351557493e-07
"1331",28.6,0.000476592271886494,0.000418872901921402,0.000136087938447749,1.92462005744077e-05,7.15799820777934e-07
"1332",28.62,0.00047401078981991,0.000416246668867666,0.000135080445603869,1.9073398650843e-05,7.07777640046934e-07
"1333",28.64,0.000471443072296918,0.000413636709715353,0.000134080347991161,1.89021383792104e-05,6.99844810405544e-07
"1334",28.66,0.000468889047436949,0.00041104292511395,0.000133087591896319,1.87324061112899e-05,6.92000343845534e-07
"1335",28.68,0.000466348643724051,0.000408465216307625,0.00013210212399098,1.85641883185431e-05,6.84243263190579e-07
"1336",28.7,0.000463821790005116,0.000405903485131754,0.000131123891329013,1.8397471591076e-05,6.76572601978711e-07
"1337",28.72,0.000461308415488118,0.000403357634009485,0.000130152841343829,1.82322426366107e-05,6.68987404346037e-07
"1338",28.74,0.000458808449740357,0.000400827565948309,0.000129188921845704,1.80684882794668e-05,6.61486724911698e-07
"1339",28.76,0.000456321822686719,0.000398313184536658,0.000128232081019129,1.790619545955e-05,6.54069628664071e-07
"1340",28.78,0.000453848464607929,0.000395814393940514,0.000127282267420168,1.7745351231351e-05,6.46735190848174e-07
"1341",28.8,0.000451388306138827,0.000393331098900049,0.000126339429973845,1.75859427629513e-05,6.39482496854294e-07
"1342",28.82,0.000448941278266642,0.00039086320472627,0.000125403517971537,1.74279573350388e-05,6.3231064210781e-07
"1343",28.84,0.000446507312329279,0.000388410617297693,0.000124474481068398,1.72713823399312e-05,6.2521873196018e-07
"1344",28.86,0.00044408634001361,0.00038597324305703,0.000123552269280789,1.71162052806077e-05,6.18205881581124e-07
"1345",28.88,0.000441678293353775,0.0003835509890079,0.000122636832983734,1.69624137697492e-05,6.11271215851938e-07
"1346",28.9,0.000439283104729492,0.00038114376271155,0.000121728122908388,1.68099955287864e-05,6.04413869259974e-07
"1347",28.92,0.000436900706864372,0.000378751472283604,0.000120826090139525,1.66589383869567e-05,5.97632985794242e-07
"1348",28.94,0.000434531032824241,0.000376374026390824,0.000119930686113047,1.65092302803679e-05,5.90927718842131e-07
"1349",28.96,0.000432174016015471,0.00037401133424789,0.0001190418626135,1.63608592510716e-05,5.84297231087247e-07
"1350",28.98,0.000429829590183324,0.0003716633056142,0.000118159571771617,1.62138134461428e-05,5.77740694408345e-07
"1351",29,0.00042749768941029,0.000369329850790686,0.000117283766061874,1.60680811167688e-05,5.71257289779342e-07
"1352",29.02,0.000425178248114449,0.000367010880616651,0.000116414398300063,1.59236506173448e-05,5.64846207170411e-07
"1353",29.04,0.000422871201047827,0.000364706306466617,0.000115551421640881,1.57805104045781e-05,5.58506645450136e-07
"1354",29.06,0.000420576483294767,0.000362416040247202,0.000114694789575538,1.56386490365991e-05,5.52237812288713e-07
"1355",29.08,0.000418294030270303,0.000360139994394001,0.000113844455929378,1.54980551720807e-05,5.46038924062204e-07
"1356",29.1,0.000416023777718547,0.000357878081868496,0.00011300037485952,1.53587175693651e-05,5.39909205757803e-07
"1357",29.12,0.000413765661711079,0.000355630216154978,0.000112162500852515,1.52206250855972e-05,5.33847890880136e-07
"1358",29.14,0.000411519618645341,0.000353396311257484,0.000111330788722013,1.50837666758668e-05,5.27854221358562e-07
"1359",29.16,0.000409285585243051,0.00035117628169676,0.000110505193606456,1.4948131392357e-05,5.2192744745547e-07
"1360",29.18,0.000407063498548608,0.000348970042507229,0.000109685670966781,1.48137083835006e-05,5.16066827675562e-07
"1361",29.2,0.000404853295927516,0.000346777509233989,0.000108872176584138,1.4680486893143e-05,5.10271628676122e-07
"1362",29.22,0.000402654915064812,0.000344598597929816,0.000108064666557626,1.45484562597135e-05,5.04541125178234e-07
"1363",29.24,0.000400468293963498,0.000342433225152194,0.000107263097302045,1.44176059154022e-05,4.98874599878969e-07
"1364",29.26,0.000398293370942986,0.000340281307960353,0.000106467425545664,1.4287925385345e-05,4.93271343364512e-07
"1365",29.28,0.000396130084637545,0.000338142763912331,0.000105677608328001,1.41594042868152e-05,4.87730654024223e-07
"1366",29.3,0.000393978373994755,0.000336017511062048,0.00010489360299762,1.40320323284222e-05,4.82251837965627e-07
"1367",29.32,0.000391838178273976,0.000333905467956398,0.000104115367209947,1.39057993093167e-05,4.76834208930315e-07
"1368",29.34,0.000389709437044813,0.000331806553632359,0.000103342858925097,1.37806951184034e-05,4.71477088210757e-07
"1369",29.36,0.000387592090185594,0.000329720687614115,0.000102576036405713,1.36567097335594e-05,4.66179804568005e-07
"1370",29.38,0.000385486077881857,0.000327647789910199,0.000101814858214831,1.35338332208606e-05,4.60941694150283e-07
"1371",29.4,0.000383391340624838,0.00032558778101065,0.000101059283213746,1.34120557338137e-05,4.55762100412461e-07
"1372",29.42,0.000381307819209972,0.000323540581884187,0.000100309270559904,1.32913675125951e-05,4.50640374036392e-07
"1373",29.44,0.000379235454735395,0.000321506113975395,9.95647797048022e-05,1.31717588832967e-05,4.45575872852103e-07
"1374",29.46,0.000377174188600459,0.000319484299201934,9.88257703919053e-05,1.30532202571775e-05,4.40567961759843e-07
"1375",29.48,0.000375123962504249,0.000317475059951757,9.80922026545782e-05,1.29357421299221e-05,4.35616012652972e-07
"1376",29.5,0.000373084718444107,0.000315478319080351,9.73640368140303e-05,1.28193150809058e-05,4.30719404341674e-07
"1377",29.52,0.000371056398714171,0.000313493999907983,9.66412334772759e-05,1.2703929772465e-05,4.25877522477501e-07
"1378",29.54,0.000369038945903904,0.000311522026216974,9.59237535351072e-05,1.25895769491751e-05,4.21089759478726e-07
"1379",29.56,0.00036703230289665,0.000309562322248978,9.52115581600828e-05,1.24762474371338e-05,4.16355514456498e-07
"1380",29.58,0.000365036412868182,0.000307614812702287,9.45046088045302e-05,1.23639321432507e-05,4.11674193141811e-07
"1381",29.6,0.000363051219285258,0.000305679422729135,9.380286719856e-05,1.22526220545434e-05,4.07045207813232e-07
"1382",29.62,0.000361076665904196,0.000303756077933039,9.31062953480967e-05,1.21423082374388e-05,4.02467977225439e-07
"1383",29.64,0.000359112696769437,0.000301844704366134,9.24148555329214e-05,1.20329818370816e-05,3.97941926538512e-07
"1384",29.66,0.000357159256212132,0.000299945228526539,9.17285103047288e-05,1.19246340766476e-05,3.93466487247991e-07
"1385",29.68,0.000355216288848723,0.00029805757735573,9.10472224851974e-05,1.18172562566636e-05,3.89041097115694e-07
"1386",29.7,0.000353283739579536,0.000296181678235927,9.0370955164073e-05,1.1710839754333e-05,3.84665200101276e-07
"1387",29.72,0.000351361553587384,0.000294317458987502,8.96996716972661e-05,1.16053760228667e-05,3.80338246294535e-07
"1388",29.74,0.000349449676336167,0.000292464847866396,8.9033335704962e-05,1.15008565908209e-05,3.76059691848437e-07
"1389",29.76,0.000347548053569489,0.000290623773561555,8.83719110697443e-05,1.13972730614395e-05,3.71828998912881e-07
"1390",29.78,0.00034565663130927,0.000288794165192374,8.7715361934731e-05,1.12946171120025e-05,3.67645635569165e-07
"1391",29.8,0.000343775355854379,0.000286975952306166,8.7063652701724e-05,1.119288049318e-05,3.63509075765165e-07
"1392",29.82,0.000341904173779258,0.000285169064875635,8.64167480293719e-05,1.10920550283922e-05,3.59418799251224e-07
"1393",29.84,0.000340043031932563,0.00028337343329637,8.57746128313442e-05,1.09921326131742e-05,3.55374291516716e-07
"1394",29.86,0.000338191877435809,0.00028158898838435,8.513721227452e-05,1.08931052145468e-05,3.51375043727314e-07
"1395",29.88,0.000336350657682017,0.000279815661373464,8.45045117771873e-05,1.07949648703922e-05,3.47420552662922e-07
"1396",29.9,0.000334519320334371,0.000278053383913048,8.3876477007257e-05,1.06977036888358e-05,3.4351032065629e-07
"1397",29.92,0.000332697813324887,0.000276302088065431,8.32530738804876e-05,1.06013138476326e-05,3.39643855532285e-07
"1398",29.94,0.000330886084853071,0.000274561706303496,8.26342685587231e-05,1.05057875935595e-05,3.3582067054782e-07
"1399",29.96,0.000329084083384604,0.000272832171508262,8.20200274481428e-05,1.04111172418122e-05,3.3204028433244e-07
"1400",29.98,0.000327291757650019,0.000271113416966467,8.14103171975238e-05,1.0317295175408e-05,3.28302220829539e-07
"1401",30,0.000325509056643389,0.000269405376368179,8.08051046965152e-05,1.02243138445929e-05,3.24606009238224e-07


==> code/rhoL.csv <==
"","d","p1","p3","p5","p7","p9"
"1",2,0.074792243767313,0.217993079584775,0.333333333333333,0.372781065088758,0.223140495867769
"2",3,0.0852894007872866,0.235090576022797,0.333333333333333,0.334547109695039,0.169045830202855
"3",4,0.0893702333608411,0.233490542933677,0.308641975308642,0.281741472000917,0.124898324133349
"4",5,0.0881239463303427,0.218668878951569,0.270655270655271,0.226884676812362,0.090130551096332
"5",6,0.0828899894328127,0.195696965174911,0.227588862416673,0.176349383096303,0.0634866502955362
"6",7,0.0750606675126127,0.168867373122299,0.185002286236854,0.133060550259698,0.04365767611933
"7",8,0.0658963911550551,0.141449386261837,0.146254366527271,0.0978792697491173,0.029343163856275
"8",9,0.056403829509373,0.115639885103061,0.112991108269255,0.0704469779298514,0.019311265427516
"9",10,0.0472924185628717,0.0926854942363534,0.0856494322808552,0.0497670118276411,0.0124709832935811
"10",11,0.0389942429037383,0.0731009250054551,0.0639151174804342,0.034605461973595,0.00792011264101525
"11",12,0.0317192313695167,0.0569062254060535,0.04708559745542,0.023742759440983,0.00495690649230904
"12",13,0.0255200531422742,0.0438318660551171,0.0343216790196975,0.0161067771875168,0.00306310489059245
"13",14,0.0203505445376181,0.03347091321722,0.0247999011384136,0.010822878999498,0.0018720105723671
"14",15,0.016110829527168,0.0253787362905828,0.0177902290031798,0.00721394512511358,0.00113311510624055
"15",16,0.012678480970029,0.0191307272352499,0.0126848186232807,0.00477560678706686,0.000680129249093112
"16",17,0.0099280308609078,0.0143506763421093,0.00899860940318619,0.00314302323996602,0.000405240141717603
"17",18,0.00774194095876729,0.0107207137778167,0.00635608106077866,0.00205821668513495,0.000239894449876853
"18",19,0.00601586549949647,0.00798081330354168,0.00447296215855063,0.00134201547163991,0.000141201749966523
"19",20,0.0046603864848497,0.00592312434692535,0.00313768961786812,0.00087175448880677,8.26893152132963e-05
"20",21,0.00360074096024292,0.00438431449789173,0.0021948771646463,0.000564425750589574,4.82042709599598e-05
"21",22,0.00277552560591788,0.00323768692256373,0.001531582732417,0.000364390697497675,2.79867625981328e-05
"22",23,0.00213497969639074,0.00238594778284291,0.00106639961265385,0.000234649637370992,1.61892765251273e-05
"23",24,0.00163919061796114,0.00175497748791335,0.000741050933185746,0.000150760101461485,9.33390526447609e-06
"24",25,0.00125640352451841,0.00128867506181956,0.000514053217831211,9.66652099941202e-05,5.36530801579463e-06
"25",26,0.000961518493073763,0.00094480366024078,0.000356016969576908,6.18670397586143e-05,3.07566501444256e-06
"26",27,0.000734802028752993,0.000691706195259399,0.000246204678094006,3.95302340218542e-05,1.75873489036297e-06
"27",28,0.00056080920004223,0.000505745366194111,0.000170034461618448,2.52200224691293e-05,1.00339213049335e-06
"28",29,0.00042749768941029,0.000369329850790686,0.000117283766061874,1.60680811167688e-05,5.71257289779342e-07
"29",30,0.000325509056643389,0.000269405376368179,8.08051046965152e-05,1.02243138445929e-05,3.24606009238224e-07


==> code/rhoU-detail.csv <==
"","d","p1","p3","p5","p7","p9"
"1",2,0.074792243767313,0.217993079584775,0.333333333333333,0.372781065088759,0.223140495867768
"2",2.02,0.0746399932751817,0.217855413019788,0.333667230035178,0.373875819122017,0.224319780331276
"3",2.04,0.0744845303462885,0.217707384118336,0.333985401230041,0.374956040313732,0.22549505768867
"4",2.06,0.0743259167245562,0.217549133616448,0.33428798739754,0.376021796679014,0.226666329709045
"5",2.08,0.0741642133852682,0.217380800935309,0.33457512816343,0.37707315607253,0.227833598178186
"6",2.1,0.0739994805440993,0.21720252419362,0.33484696230587,0.378110186190015,0.228996864898876
"7",2.12,0.0738317776660424,0.21701444021983,0.335103627761611,0.379132954569778,0.230156131691208
"8",2.14,0.0736611634742117,0.216816684564218,0.335345261632125,0.380141528594168,0.231311400392889
"9",2.16,0.0734876959585323,0.216609391510835,0.335572000189642,0.381135975491023,0.23246267285955
"10",2.18,0.0733114323843247,0.216392694089305,0.335783978883128,0.382116362335094,0.233609950965043
"11",2.2,0.0731324293007694,0.216166724086491,0.335981332344184,0.383082756049447,0.234753236601754
"12",2.22,0.0729507425492715,0.215931612058028,0.336164194392875,0.384035223406834,0.235892531680893
"13",2.24,0.0727664272717089,0.215687487339713,0.336332698043487,0.384973831031051,0.237027838132799
"14",2.26,0.0725795379185819,0.215434478058768,0.336486975510217,0.385898645398258,0.238159157907238
"15",2.28,0.0723901282570547,0.215172711144976,0.336627158212786,0.38680973283829,0.239286492973695
"16",2.3,0.0721982513788901,0.214902312341677,0.336753376781994,0.387707159535927,0.240409845321669
"17",2.32,0.0720039597082914,0.214623406216643,0.336865761065195,0.388590991532161,0.241529216960968
"18",2.34,0.0718073050096353,0.21433611617283,0.33696444013171,0.38946129472542,0.242644609921991
"19",2.36,0.0716083383951102,0.214040564458993,0.337049542278175,0.390318134872774,0.243756026256024
"20",2.38,0.0714071103322526,0.21373687218019,0.337121195033819,0.391161577591124,0.244863468035522
"21",2.4,0.0712036706513949,0.213425159308158,0.337179525165673,0.391991688358361,0.24596693735439
"22",2.42,0.0709980685530077,0.213105544691567,0.337224658683722,0.392808532514496,0.247066436328271
"23",2.44,0.0707903526149573,0.212778146066161,0.337256720845985,0.393612175262781,0.248161967094819
"24",2.46,0.0705805707996645,0.212443080064776,0.337275836163538,0.39440268167079,0.24925353181398
"25",2.48,0.0703687704611767,0.212100462227244,0.337282128405462,0.395180116671488,0.250341132668264
"26",2.5,0.0701549983521471,0.211750407010185,0.337275720603745,0.395944545064268,0.25142477186302
"27",2.52,0.0699393006307246,0.211393027796678,0.337256735058105,0.396696031515977,0.252504451626706
"28",2.54,0.0697217228673593,0.211028436905831,0.337225293340766,0.397434640561898,0.253580174211155
"29",2.56,0.0695023100515183,0.210656745602232,0.337181516301159,0.398160436606731,0.254651941891841
"30",2.58,0.0692811065983199,0.210278064105294,0.337125524070577,0.398873483925533,0.255719756968142
"31",2.6,0.0690581563550795,0.209892501598493,0.337057436066762,0.399573846664649,0.256783621763604
"32",2.62,0.0688335026077755,0.209500166238499,0.336977370998432,0.400261588842603,0.257843538626192
"33",2.64,0.0686071880874343,0.209101165164202,0.336885446869755,0.400936774350984,0.25889950992855
"34",2.66,0.0683792549764308,0.208695604505633,0.336781780984763,0.401599466955297,0.259951538068253
"35",2.68,0.0681497449147148,0.208283589392786,0.336666489951707,0.402249730295794,0.260999625468057
"36",2.7,0.0679186990059541,0.207865223964336,0.33653968968736,0.402887627888281,0.262043774576144
"37",2.72,0.0676861578236039,0.20744061137626,0.336401495421258,0.403513223124906,0.263083987866372
"38",2.74,0.0674521614168977,0.207009853810355,0.336252021699892,0.404126579274923,0.264120267838511
"39",2.76,0.0672167493167649,0.206573052482664,0.336091382390843,0.404727759485424,0.265152617018483
"40",2.78,0.0669799605416722,0.206130307651802,0.33591969068686,0.405316826782067,0.266181037958603
"41",2.8,0.0667418336033947,0.205681718627192,0.335737059109891,0.405893844069762,0.267205533237806
"42",2.82,0.0665024065127116,0.2052273837772,0.335543599515054,0.40645887413335,0.26822610546188
"43",2.84,0.0662617167850345,0.204767400537188,0.335339423094563,0.407011979638248,0.269242757263696
"44",2.86,0.0660198014459635,0.204301865417465,0.335124640381598,0.407553223131079,0.270255491303428
"45",2.88,0.0657766970367732,0.203830874011159,0.334899361254123,0.40808266704028,0.271264310268775
"46",2.9,0.0655324396198335,0.203354521001988,0.334663694938661,0.408600373676681,0.272269216875184
"47",2.92,0.0652870647839617,0.202872900171959,0.334417750014008,0.409106405234072,0.273270213866058
"48",2.94,0.0650406076497081,0.202386104408964,0.334161634414908,0.40960082378974,0.274267304012975
"49",2.96,0.0647931028745763,0.201894225714303,0.333895455435677,0.410083691304987,0.27526049011589
"50",2.98,0.064544584658181,0.201397355210121,0.333619319733774,0.410555069625631,0.276249775003348
"51",3,0.0642950867473391,0.200895583146754,0.333333333333333,0.411015020482477,0.277235161532682
"52",3.02,0.0640446424411013,0.200388998910004,0.333037601628641,0.411463605491774,0.278216652590212
"53",3.04,0.0637932845957206,0.199877691028328,0.332732229387572,0.411900886155651,0.279194251091443
"54",3.06,0.0635410456295602,0.199361747179947,0.332417320754982,0.41232692386252,0.280167959981258
"55",3.08,0.0632879575279408,0.198841254199875,0.332092979256047,0.412741779887478,0.281137782234104
"56",3.1,0.0630340518479304,0.19831629808688,0.331759307799568,0.413145515392673,0.282103720854181
"57",3.12,0.0627793597230737,0.197786964010354,0.331416408681226,0.41353819142765,0.283065778875625
"58",3.14,0.0625239118680672,0.197253336317118,0.331064383586795,0.41391986892969,0.284023959362683
"59",3.16,0.0622677385833731,0.196715498538154,0.330703333595318,0.414290608724111,0.284978265409895
"60",3.18,0.0620108697597814,0.196173533395253,0.330333359182227,0.41465047152456,0.28592870014226
"61",3.2,0.061753334882916,0.195627522807601,0.329954560222441,0.414999517933285,0.286875266715408
"62",3.22,0.0614951630376845,0.195077547898292,0.329567035993405,0.415337808441379,0.287817968315765
"63",3.24,0.0612363829126772,0.194523689000766,0.329170885178105,0.415665403429013,0.288756808160713
"64",3.26,0.0609770228045118,0.193966025665179,0.328766205868027,0.415982363165647,0.28969178949875
"65",3.28,0.0607171106221263,0.193404636664714,0.328353095566093,0.416288747810218,0.290622915609644
"66",3.3,0.0604566738910215,0.192839600001808,0.327931651189547,0.416584617411312,0.291550189804582
"67",3.32,0.0601957397574516,0.192270992914328,0.327501969072806,0.416870031907318,0.29247361542632
"68",3.34,0.0599343349925656,0.191698891881673,0.32706414497028,0.417145051126561,0.293393195849323
"69",3.36,0.0596724859965006,0.191123372630813,0.326618274059146,0.417409734787416,0.294308934479908
"70",3.38,0.0594102188024251,0.190544510142267,0.326164450942091,0.417664142498407,0.295220834756378
"71",3.4,0.0591475590805355,0.189962378656017,0.325702769650018,0.417908333758279,0.296128900149157
"72",3.42,0.0588845321420058,0.189377051677356,0.32523332364472,0.418142367956068,0.297033134160916
"73",3.44,0.0586211629428893,0.188788601982682,0.324756205821514,0.418366304371131,0.297933540326696
"74",3.46,0.0583574760879769,0.188197101625232,0.324271508511844,0.418580202173179,0.298830122214036
"75",3.48,0.0580934958346092,0.187602621940744,0.323779323485853,0.41878412042228,0.299722883423084
"76",3.5,0.0578292460964433,0.187005233553083,0.323279741954918,0.418978118068849,0.30061182758671
"77",3.52,0.0575647504471781,0.186405006379787,0.322772854574155,0.419162253953618,0.301496958370623
"78",3.54,0.0573000321242339,0.185802009637571,0.322258751444893,0.419336586807592,0.302378279473468
"79",3.56,0.0570351140323914,0.185196311847773,0.321737522117112,0.419501175251987,0.303255794626935
"80",3.58,0.0567700187473879,0.184587980841737,0.321209255591857,0.419656077798151,0.30412950759585
"81",3.6,0.0565047685194717,0.183977083766153,0.320674040323619,0.419801352847469,0.304999422178276
"82",3.62,0.0562393852769178,0.183363687088338,0.320131964222686,0.419937058691249,0.3058655422056
"83",3.64,0.0559738906294999,0.182747856601461,0.319583114657462,0.4200632535106,0.30672787154262
"84",3.66,0.0557083058719271,0.182129657429726,0.319027578456764,0.420179995376281,0.307586414087626
"85",3.68,0.0554426519872375,0.181509154033494,0.318465441912089,0.420287342248549,0.308441173772481
"86",3.7,0.0551769496501567,0.180886410214363,0.317896790779847,0.420385351976978,0.309292154562694
"87",3.72,0.0549112192304157,0.180261489120192,0.317321710283576,0.420474082300275,0.310139360457492
"88",3.74,0.0546454807960336,0.179634453250079,0.316740285116125,0.420553590846072,0.310982795489884
"89",3.76,0.0543797541165616,0.179005364459294,0.316152599441815,0.420623935130704,0.31182246372673
"90",3.78,0.054114058666292,0.178374283964161,0.315558736898569,0.42068517255898,0.312658369268791
"91",3.8,0.0538484136274308,0.177741272346893,0.314958780600023,0.420737360423932,0.31349051625079
"92",3.82,0.0535828378932353,0.177106389560384,0.314352813137609,0.420780555906549,0.314318908841464
"93",3.84,0.0533173500711166,0.176469694932956,0.313740916582613,0.420814816075505,0.315143551243606
"94",3.86,0.0530519684857071,0.17583124717306,0.313123172488214,0.420840197886865,0.315964447694111
"95",3.88,0.0527867111818968,0.17519110437393,0.312499661891499,0.420856758183783,0.316781602464014
"96",3.9,0.0525215959278331,0.174549324018203,0.31187046531545,0.420864553696183,0.317595019858526
"97",3.92,0.0522566402178891,0.17390596298249,0.311235662770913,0.420863641040429,0.318404704217065
"98",3.94,0.0519918612756001,0.173261077541903,0.310595333758552,0.420854076718983,0.319210659913284
"99",3.96,0.0517272760565674,0.172614723374551,0.309949557270766,0.420835917120045,0.320012891355089
"100",3.98,0.0514629012513306,0.171966955565982,0.309298411793603,0.420809218517191,0.320811402984665
"101",4,0.0511987532882093,0.171317828613599,0.308641975308642,0.420774037068985,0.321606199278489
"102",4.02,0.0509348483361132,0.170667396431026,0.307980325294858,0.420730428818593,0.322397284747338
"103",4.04,0.0506712023073242,0.170015712352442,0.307313538730473,0.420678449693376,0.323184663936301
"104",4.06,0.0504078308602459,0.169362829136875,0.306641692094779,0.420618155504471,0.323968341424777
"105",4.08,0.0501447494021257,0.168708798972456,0.305964861369955,0.420549601946371,0.324748321826481
"106",4.1,0.0498819730917476,0.168053673480641,0.305283122042851,0.420472844596481,0.325524609789435
"107",4.12,0.0496195168420965,0.167397503720395,0.304596549106768,0.420387938914674,0.326297209995958
"108",4.14,0.0493573953229934,0.166740340192338,0.303905217063216,0.420294940242825,0.327066127162658
"109",4.16,0.049095622963705,0.16608223284286,0.303209199923653,0.42019390380435,0.327831366040414
"110",4.18,0.0488342139555233,0.165423231068198,0.302508571211208,0.420084884703719,0.328592931414354
"111",4.2,0.048573182254321,0.164763383718482,0.3018034039624,0.41996793792597,0.329350828103833
"112",4.22,0.0483125415830777,0.164102739101744,0.301093770728819,0.419843118336208,0.330105060962404
"113",4.24,0.0480523054343825,0.163441344987899,0.300379743578817,0.419710480679098,0.330855634877786
"114",4.26,0.0477924870729076,0.162779248612691,0.299661394099167,0.419570079578348,0.331602554771828
"115",4.28,0.0475330995378602,0.162116496681604,0.298938793396717,0.419421969536178,0.332345825600471
"116",4.3,0.0472741556454061,0.161453135373747,0.298212012100022,0.41926620493279,0.333085452353701
"117",4.32,0.0470156679910696,0.160789210345707,0.297481120360979,0.419102840025819,0.333821440055506
"118",4.34,0.0467576489521098,0.16012476673537,0.296746187856427,0.418931928949788,0.334553793763822
"119",4.36,0.0465001106898716,0.159459849165712,0.296007283789753,0.41875352571554,0.33528251857048
"120",4.38,0.0462430651521133,0.158794501748562,0.295264476892479,0.418567684209676,0.336007619601143
"121",4.4,0.0459865240753108,0.158128768088338,0.294517835425835,0.41837445819398,0.33672910201525
"122",4.42,0.0457304989869389,0.157462691285748,0.293767427182324,0.418173901304831,0.337446971005945
"123",4.44,0.0454750012077293,0.156796313941472,0.293013319487277,0.417966067052622,0.338161231800009
"124",4.46,0.0452200418539065,0.156129678159806,0.292255579200394,0.417751008821155,0.338871889657785
"125",4.48,0.044965631839401,0.155462825552291,0.291494272717279,0.417528779867046,0.339578949873102
"126",4.5,0.0447117818780412,0.154795797241306,0.290729465970961,0.417299433319113,0.340282417773194
"127",4.52,0.044458502485723,0.154128633863635,0.28996122443341,0.417063022177759,0.340982298718614
"128",4.54,0.044205803982559,0.153461375574017,0.289189613117038,0.416819599314354,0.341678598103147
"129",4.56,0.0439536964950055,0.152794062048661,0.2884146965762,0.416569217470608,0.342371321353718
"130",4.58,0.0437021899579697,0.152126732488738,0.287636538908677,0.416311929257939,0.343060473930296
"131",4.6,0.0434512941168958,0.151459425623853,0.286855203757156,0.416047787156836,0.343746061325794
"132",4.62,0.0432010185298311,0.150792179715491,0.286070754310705,0.415776843516218,0.34442808906597
"133",4.64,0.0429513725694725,0.150125032560432,0.285283253306237,0.415499150552786,0.345106562709315
"134",4.66,0.0427023654251925,0.149458021494155,0.284492763029961,0.415214760350374,0.34578148784695
"135",4.68,0.0424540061050465,0.148791183394209,0.283699345318842,0.414923724859295,0.346452870102509
"136",4.7,0.0422063034377604,0.148124554683564,0.282903061562039,0.414626095895677,0.347120715132022
"137",4.72,0.0419592660747,0.147458171333942,0.282103972702344,0.414321925140809,0.347785028623799
"138",4.74,0.0417129024918201,0.146792068869125,0.281302139237618,0.414011264140464,0.348445816298302
"139",4.76,0.0414672209915977,0.146126282368238,0.280497621222212,0.41369416430424,0.349103083908021
"140",4.78,0.0412222297049443,0.145460846469015,0.279690478268394,0.413370676904882,0.349756837237346
"141",4.8,0.0409779365931022,0.144795795371043,0.278880769547763,0.413040853077608,0.350407082102428
"142",4.82,0.0407343494495218,0.144131162838982,0.278068553792659,0.412704743819432,0.351053824351047
"143",4.84,0.0404914759017221,0.14346698220577,0.277253889297579,0.412362399988482,0.351697069862474
"144",4.86,0.0402493234131337,0.142803286375801,0.276436833920568,0.412013872303321,0.352336824547321
"145",4.88,0.040007899284924,0.142140107828092,0.275617445084632,0.41165921134226,0.352973094347401
"146",4.9,0.0397672106578072,0.141477478619425,0.274795779779123,0.411298467542674,0.353605885235578
"147",4.92,0.0395272645138355,0.140815430387467,0.273971894561142,0.410931691200314,0.354235203215611
"148",4.94,0.0392880676781757,0.14015399435388,0.27314584555692,0.410558932468619,0.354861054322002
"149",4.96,0.0390496268208679,0.139493201327402,0.272317688463213,0.410180241358027,0.355483444619837
"150",4.98,0.0388119484585699,0.13883308170692,0.27148747854868,0.409795667735282,0.356102380204622
"151",5,0.0385750389562838,0.138173665484514,0.270655270655271,0.40940526132275,0.356717867202124
"152",5.02,0.0383389045290684,0.137514982248497,0.269821119199603,0.409009071697719,0.357329911768194
"153",5.04,0.0381035512437354,0.136857061186421,0.268985078174344,0.408607148291714,0.357938520088608
"154",5.06,0.0378689850205305,0.136199931088079,0.268147201149584,0.408199540389802,0.358543698378884
"155",5.08,0.0376352116347992,0.135543620348486,0.267307541274213,0.407786297129905,0.359145452884113
"156",5.1,0.0374022367186379,0.134888156970837,0.266466151277298,0.407367467502106,0.359743789878774
"157",5.12,0.0371700657625296,0.134233568569459,0.265623083469453,0.406943100347961,0.360338715666559
"158",5.14,0.0369387041169658,0.133579882372741,0.264778389744213,0.406513244359808,0.360930236580181
"159",5.16,0.0367081569940537,0.132927125226046,0.263932121579409,0.406077948080082,0.361518358981193
"160",5.18,0.0364784294691087,0.132275323594608,0.263084330038534,0.405637259900626,0.362103089259794
"161",5.2,0.0362495264822329,0.13162450356642,0.262235065772122,0.405191228062007,0.362684433834642
"162",5.22,0.0360214528398802,0.130974690855097,0.261384379019116,0.404739900652834,0.36326239915265
"163",5.24,0.0357942132164071,0.130325910802729,0.260532319608238,0.404283325609073,0.363836991688798
"164",5.26,0.0355678121556097,0.12967818838272,0.259678936959368,0.40382155071337,0.364408217945927
"165",5.28,0.0353422540722478,0.129031548202605,0.258824280084912,0.403354623594373,0.364976084454538
"166",5.3,0.0351175432535549,0.128386014506862,0.257968397591177,0.402882591726058,0.365540597772587
"167",5.32,0.0348936838607355,0.127741611179704,0.257111337679748,0.402405502427058,0.366101764485277
"168",5.34,0.0346706799304495,0.127098361747855,0.256253148148863,0.401923402859988,0.366659591204848
"169",5.36,0.0344485353762827,0.126456289383317,0.255393876394788,0.401436340030787,0.367214084570368
"170",5.38,0.034227253990206,0.12581541690612,0.254533569413201,0.400944360788049,0.367765251247515
"171",5.4,0.0340068394440204,0.125175766787056,0.253672273800565,0.400447511822366,0.36831309792836
"172",5.42,0.0337872952907908,0.124537361150405,0.252810035755519,0.399945839665669,0.368857631331151
"173",5.44,0.033568624966266,0.123900221776643,0.251946901080254,0.399439390690581,0.36939885820009
"174",5.46,0.0333508317902883,0.123264370105136,0.251082915181901,0.398928211109761,0.369936785305112
"175",5.48,0.033133918968189,0.122629827236829,0.250218123073921,0.398412346975267,0.370471419441655
"176",5.5,0.0329178895921732,0.121996613936907,0.249352569377496,0.397891844177911,0.371002767430439
"177",5.52,0.032702746642692,0.12136475063746,0.248486298322916,0.397366748446625,0.371530836117233
"178",5.54,0.0324884929898036,0.120734257440121,0.247619353750978,0.396837105347827,0.372055632372622
"179",5.56,0.0322751313945219,0.120105154118701,0.246751779114386,0.396302960284801,0.37257716309178
"180",5.58,0.0320626645101543,0.119477460121807,0.245883617479144,0.395764358497067,0.373095435194229
"181",5.6,0.0318510948836273,0.118851194575447,0.245014911525967,0.395221345059771,0.373610455623605
"182",5.62,0.031640424956802,0.118226376285626,0.24414570355168,0.39467396488307,0.374122231347418
"183",5.64,0.0314306570677764,0.117603023740928,0.243276035470633,0.394122262711528,0.374630769356814
"184",5.66,0.031221793452179,0.116981155115085,0.242405948816108,0.393566283123513,0.375136076666328
"185",5.68,0.0310138362444495,0.116360788269535,0.241535484741738,0.393006070530605,0.375638160313648
"186",5.7,0.0308067874791091,0.115741940755968,0.240664684022923,0.392441669177004,0.376137027359361
"187",5.72,0.0306006490920206,0.115124629818863,0.239793587058252,0.391873123138949,0.376632684886712
"188",5.74,0.0303954229216371,0.114508872398008,0.238922233870931,0.391300476324141,0.377125140001353
"189",5.76,0.0301911107102402,0.113894685131011,0.238050664110206,0.39072377247117,0.377614399831093
"190",5.78,0.0299877141051679,0.113282084355804,0.2371789170528,0.39014305514895,0.378100471525647
"191",5.8,0.0297852346600322,0.112671086113125,0.23630703160435,0.389558367756166,0.378583362256384
"192",5.82,0.0295836738359258,0.112061706149,0.235435046300839,0.388969753520717,0.37906307921607
"193",5.84,0.0293830330026186,0.11145395991721,0.234562999310047,0.388377255499173,0.379539629618615
"194",5.86,0.0291833134397452,0.110847862581741,0.233690928432995,0.387780916576237,0.380013020698815
"195",5.88,0.0289845163379806,0.110243429019231,0.232818871105395,0.387180779464215,0.380483259712094
"196",5.9,0.0287866428002075,0.109640673821403,0.231946864399104,0.386576886702493,0.380950353934243
"197",5.92,0.028589693842672,0.109039611297485,0.231074945023585,0.385969280657016,0.381414310661164
"198",5.94,0.0283936703961315,0.108440255476624,0.230203149327369,0.385358003519784,0.381875137208601
"199",5.96,0.0281985733069909,0.107842620110285,0.22933151329952,0.384743097308346,0.382332840911886
"200",5.98,0.0280044033384308,0.10724671867464,0.228460072571106,0.384124603865309,0.382787429125667
"201",6,0.0278111611715246,0.106652564372947,0.227588862416673,0.383502564857849,0.383238909223649
"202",6.02,0.0276188474063474,0.10606017013792,0.226717917755725,0.382877021777233,0.383687288598326
"203",6.04,0.0274274625630748,0.105469548634086,0.225847273154206,0.382248015938347,0.384132574660711
"204",6.06,0.0272370070830722,0.104880712260133,0.224976962825985,0.381615588479236,0.384574774840078
"205",6.08,0.0270474813299753,0.104293673151246,0.224107020634351,0.380979780360646,0.385013896583681
"206",6.1,0.026858885590761,0.103708443181433,0.223237480093501,0.380340632365577,0.385449947356496
"207",6.12,0.0266712200768095,0.103125033965844,0.222368374370048,0.379698185098846,0.385882934640943
"208",6.14,0.0264844849249568,0.102543456863076,0.221499736284514,0.379052478986657,0.386312865936622
"209",6.16,0.0262986801985389,0.101963722977467,0.220631598312846,0.378403554276177,0.386739748760034
"210",6.18,0.0261138058884263,0.101385843161382,0.219763992587924,0.377751451035125,0.387163590644316
"211",6.2,0.0259298619140503,0.100809828017492,0.218896950901073,0.377096209151366,0.387584399138966
"212",6.22,0.0257468481244199,0.100235687901032,0.21803050470359,0.376437868332514,0.388002181809567
"213",6.24,0.0255647642991304,0.0996634329220636,0.21716468510826,0.375776468105546,0.38841694623752
"214",6.26,0.0253836101493632,0.0990930729477158,0.216299522890889,0.375112047816424,0.388828700019762
"215",6.28,0.0252033853188768,0.0985246176044202,0.215435048491834,0.374444646629724,0.389237450768498
"216",6.3,0.0250240893849892,0.0979580762801369,0.214571292017538,0.373774303528275,0.389643206110922
"217",6.32,0.0248457218595523,0.0973934581265685,0.213708283242072,0.373101057312808,0.390045973688942
"218",6.34,0.0246682821899173,0.0968307720613657,0.212846051608675,0.372424946601614,0.390445761158909
"219",6.36,0.0244917697598917,0.0962700267703215,0.211984626231307,0.371746009830207,0.390842576191334
"220",6.38,0.0243161838906888,0.0957112307095567,0.211124035896195,0.371064285251006,0.391236426470618
"221",6.4,0.0241415238418674,0.0951543921076947,0.210264309063395,0.370379810933013,0.391627319694773
"222",6.42,0.023967788812265,0.0945995189680264,0.209405473868343,0.369692624761513,0.392015263575144
"223",6.44,0.0237949779409214,0.0940466190706658,0.208547558123428,0.369002764437772,0.392400265836135
"224",6.46,0.0236230903079953,0.0934956999746951,0.207690589319551,0.368310267478756,0.392782334214932
"225",6.48,0.0234521249356719,0.0929467690202999,0.206834594627699,0.367615171216847,0.393161476461226
"226",6.5,0.023282080789063,0.0923998333308956,0.205979600900521,0.36691751279958,0.393537700336935
"227",6.52,0.0231129567770994,0.0918548998152418,0.205125634673901,0.366217329189382,0.393911013615927
"228",6.54,0.0229447517534145,0.0913119751695496,0.204272722168547,0.365514657163323,0.394281424083747
"229",6.56,0.0227774645172211,0.0907710658795765,0.203420889291567,0.364809533312877,0.394648939537337
"230",6.58,0.0226110938141796,0.0902321782227133,0.202570161638068,0.364101994043693,0.395013567784759
"231",6.6,0.0224456383372586,0.0896953182700603,0.201720564492739,0.363392075575372,0.395375316644922
"232",6.62,0.0222810967275885,0.0891604918884935,0.20087212283145,0.362679813941261,0.395734193947304
"233",6.64,0.0221174675753059,0.0886277047427219,0.200024861322853,0.361965244988247,0.396090207531674
"234",6.66,0.0219547494203924,0.0880969622973338,0.19917880432998,0.36124840437657,0.396443365247821
"235",6.68,0.0217929407535038,0.0875682698188346,0.19833397591185,0.360529327579641,0.396793674955276
"236",6.7,0.0216320400167932,0.0870416323776733,0.197490399825078,0.359808049883868,0.397141144523035
"237",6.72,0.0214720456047264,0.0865170548502604,0.196648099525483,0.359084606388498,0.39748578182929
"238",6.74,0.0213129558648889,0.0859945419209755,0.195807098169707,0.358359032005462,0.397827594761149
"239",6.76,0.0211547690987868,0.085474098084165,0.194967418616828,0.357631361459235,0.398166591214366
"240",6.78,0.0209974835626396,0.0849557276461299,0.194129083429981,0.356901629286703,0.398502779093066
"241",6.8,0.0208410974681657,0.0844394347271044,0.193292114877984,0.356169869837039,0.398836166309474
"242",6.82,0.0206856089833611,0.0839252232632235,0.192456534936956,0.355436117271596,0.399166760783639
"243",6.84,0.0205310162332704,0.0834130970084823,0.191622365291952,0.354700405563796,0.399494570443167
"244",6.86,0.0203773173007506,0.0829030595366838,0.190789627338592,0.353962768499044,0.399819603222947
"245",6.88,0.0202245102272284,0.0823951142433783,0.189958342184689,0.353223239674641,0.40014186706488
"246",6.9,0.0200725930134499,0.0818892643477918,0.189128530651892,0.352481852499715,0.400461369917613
"247",6.92,0.0199215636202227,0.0813855128947454,0.188300213277316,0.351738640195152,0.400778119736265
"248",6.94,0.0197714199691525,0.080883862756564,0.187473410315186,0.350993635793548,0.401092124482162
"249",6.96,0.0196221599433712,0.0803843166349763,0.186648141738479,0.350246872139161,0.401403392122567
"250",6.98,0.0194737813882589,0.0798868770630033,0.185824427240564,0.349498381887881,0.401711930630414
"251",7,0.0193262821121588,0.0793915464068384,0.185002286236854,0.348748197507202,0.402017747984045
"252",7.02,0.0191796598870851,0.0788983268677169,0.184181737866446,0.347996351276212,0.402320852166939
"253",7.04,0.0190339124494245,0.0784072204837753,0.183362800993775,0.347242875285585,0.40262125116745
"254",7.06,0.0188890375006303,0.0779182291319013,0.182545494210266,0.346487801437588,0.402918952978547
"255",7.08,0.0187450327079104,0.0774313545295737,0.18172983583598,0.345731161446096,0.403213965597544
"256",7.1,0.0186018957049081,0.0769465982366917,0.180915843921277,0.344972986836615,0.403506297025846
"257",7.12,0.0184596240923765,0.0764639616573956,0.180103536248464,0.34421330894632,0.403795955268683
"258",7.14,0.0183182154388461,0.0759834460418759,0.179292930333454,0.343452158924095,0.404082948334851
"259",7.16,0.0181776672812861,0.0755050524881739,0.178484043427425,0.342689567730588,0.404367284236457
"260",7.18,0.0180379771257589,0.0750287819439711,0.177676892518476,0.341925566138277,0.404648970988656
"261",7.2,0.017899142448068,0.0745546352083696,0.17687149433329,0.341160184731538,0.404928016609398
"262",7.22,0.0177611606943996,0.0740826129336619,0.176067865338794,0.340393453906732,0.405204429119171
"263",7.24,0.017624029281958,0.0736127156270905,0.175266021743818,0.339625403872294,0.405478216540745
"264",7.26,0.0174877455995937,0.0731449436525985,0.174465979500759,0.338856064648835,0.405749386898924
"265",7.28,0.0173523070084266,0.0726792972325688,0.173667754307246,0.338085466069253,0.406017948220286
"266",7.3,0.0172177108424609,0.0722157764495543,0.172871361607798,0.337313637778853,0.40628390853294
"267",7.32,0.0170839544091959,0.0717543812479975,0.172076816595493,0.336540609235476,0.40654727586627
"268",7.34,0.0169510349902286,0.0712951114359403,0.17128413421363,0.335766409709641,0.40680805825069
"269",7.36,0.0168189498418514,0.0708379666867234,0.170493329157392,0.334991068284687,0.407066263717394
"270",7.38,0.0166876961956427,0.0703829465406763,0.16970441587551,0.334214613856935,0.407321900298112
"271",7.4,0.0165572712590523,0.0699300504067962,0.168917408571932,0.333437075135854,0.407574976024865
"272",7.42,0.0164276722159794,0.0694792775644178,0.16813232120748,0.332658480644235,0.407825498929721
"273",7.44,0.0162988962273457,0.069030627164872,0.167349167501522,0.331878858718375,0.408073477044551
"274",7.46,0.0161709404316621,0.0685840982331356,0.166567960933626,0.331098237508273,0.408318918400791
"275",7.48,0.0160438019455887,0.0681396896694698,0.165788714745234,0.330316644977833,0.408561831029203
"276",7.5,0.0159174778644899,0.0676974002510493,0.165011441941316,0.32953410890507,0.408802222959632
"277",7.52,0.0157919652629826,0.067257228633581,0.164236155292036,0.328750656882339,0.409040102220774
"278",7.54,0.0156672611954792,0.0668191733529125,0.163462867334413,0.327966316316555,0.409275476839941
"279",7.56,0.0155433626967241,0.0663832328266302,0.162691590373983,0.327181114429438,0.409508354842821
"280",7.58,0.0154202667823251,0.065949405355648,0.161922336486455,0.326395078257757,0.409738744253254
"281",7.6,0.0152979704492779,0.0655176891257852,0.161155117519373,0.325608234653583,0.409966653092994
"282",7.62,0.0151764706764862,0.0650880822093342,0.160389945093772,0.324820610284556,0.410192089381483
"283",7.64,0.0150557644252745,0.0646605825666183,0.159626830605834,0.324032231634157,0.410415061135622
"284",7.66,0.0149358486398967,0.0642351880475394,0.158865785228544,0.323243125001985,0.410635576369545
"285",7.68,0.0148167202480378,0.0638118963931152,0.158106819913343,0.32245331650405,0.410853643094394
"286",7.7,0.014698376161311,0.063390705237006,0.15734994539178,0.321662832073071,0.411069269318094
"287",7.72,0.0145808132757478,0.0629716121070323,0.156595172177163,0.320871697458775,0.411282463045132
"288",7.74,0.0144640284722844,0.0625546144266811,0.155842510566206,0.32007993822822,0.411493232276339
"289",7.76,0.0143480186172405,0.0621397095166024,0.155091970640677,0.319287579766109,0.411701585008666
"290",7.78,0.0142327805627944,0.0617268945960959,0.154343562269043,0.318494647275123,0.411907529234972
"291",7.8,0.0141183111474514,0.0613161667845866,0.153597295108114,0.317701165776261,0.412111072943804
"292",7.82,0.0140046071965073,0.0609075231030913,0.152853178604679,0.31690716010918,0.412312224119188
"293",7.84,0.0138916655225063,0.0605009604756739,0.152111221997149,0.316112654932555,0.412510990740412
"294",7.86,0.0137794829256936,0.060096475730891,0.151371434317195,0.315317674724435,0.412707380781817
"295",7.88,0.0136680561944626,0.0596940656032276,0.150633824391374,0.314522243782616,0.412901402212587
"296",7.9,0.0135573821057969,0.0592937267345216,0.149898400842767,0.313726386225014,0.413093062996545
"297",7.92,0.0134474574257069,0.0588954556753789,0.149165172092605,0.312930125990051,0.413282371091941
"298",7.94,0.0133382789096611,0.0584992488865784,0.148434146361896,0.312133486837046,0.413469334451256
"299",7.96,0.0132298433030123,0.0581051027404663,0.147705331673047,0.311336492346613,0.41365396102099
"300",7.98,0.0131221473414187,0.0577130135223404,0.146978735851485,0.31053916592107,0.41383625874147
"301",8,0.0130151877512595,0.0573229774318244,0.146254366527271,0.30974153078485,0.414016235546645
"302",8.02,0.0129089612500459,0.0569349905842314,0.14553223113672,0.30894360998492,0.414193899363893
"303",8.04,0.0128034645468265,0.0565490490119183,0.144812336924007,0.308145426391212,0.414369258113821
"304",8.06,0.012698694342588,0.056165148665629,0.144094690942778,0.307347002697053,0.414542319710074
"305",8.08,0.0125946473306507,0.055783285415828,0.143379300057749,0.306548361419614,0.414713092059143
"306",8.1,0.0124913201970591,0.0554034550540236,0.142666170946313,0.305749524900349,0.414881583060173
"307",8.12,0.0123887096209677,0.0550256532940811,0.141955310100134,0.304950515305456,0.415047800604773
"308",8.14,0.0122868122750213,0.0546498757735258,0.141246723826741,0.304151354626336,0.415211752576835
"309",8.16,0.0121856248257312,0.0542761180548358,0.140540418251117,0.303352064680063,0.415373446852341
"310",8.18,0.0120851439338461,0.0539043756267249,0.139836399317287,0.302552667109857,0.415532891299185
"311",8.2,0.0119853662547181,0.053534643905415,0.1391346727899,0.301753183385564,0.415690093776989
"312",8.22,0.011886288438664,0.0531669182358987,0.138435244255803,0.300953634804148,0.415845062136923
"313",8.24,0.0117879071313224,0.0528011938931922,0.137738119125621,0.300154042490178,0.41599780422153
"314",8.26,0.0116902189740048,0.0524374660835769,0.137043302635323,0.299354427396334,0.416148327864544
"315",8.28,0.0115932206040436,0.0520757299458324,0.136350799847791,0.298554810303907,0.41629664089072
"316",8.3,0.011496908655134,0.0517159805524584,0.135660615654376,0.297755211823316,0.41644275111566
"317",8.32,0.0114012797576722,0.0513582129108869,0.134972754776461,0.296955652394621,0.416586666345639
"318",8.34,0.0113063305390887,0.0510024219646849,0.134287221767009,0.296156152288052,0.416728394377441
"319",8.36,0.0112120576241771,0.0506486025947459,0.133604021012112,0.29535673160453,0.416867942998189
"320",8.38,0.0111184576354179,0.0502967496204727,0.132923156732537,0.294557410276212,0.417005319985177
"321",8.4,0.0110255271932992,0.0499468578009494,0.13224463298526,0.293758208067021,0.417140533105708
"322",8.42,0.0109332629166308,0.0495989218361038,0.131568453665004,0.2929591445732,0.417273590116936
"323",8.44,0.0108416614228558,0.0492529363678598,0.130894622505763,0.292160239223859,0.417404498765697
"324",8.46,0.0107507193283571,0.0489088959812798,0.130223143082331,0.291361511281533,0.417533266788359
"325",8.48,0.0106604332487589,0.0485667952056972,0.129554018811818,0.290562979842742,0.417659901910659
"326",8.5,0.0105707997992249,0.0482266285158392,0.128887252955164,0.289764663838561,0.417784411847551
"327",8.52,0.0104818155947518,0.0478883903329397,0.128222848618648,0.288966582035188,0.417906804303055
"328",8.54,0.0103934772504581,0.0475520750258422,0.127560808755389,0.288168753034524,0.418027086970101
"329",8.56,0.0103057813818695,0.047217676912093,0.12690113616685,0.287371195274752,0.418145267530382
"330",8.58,0.0102187246051993,0.0468851902590247,0.126243833504324,0.286573927030927,0.418261353654205
"331",8.6,0.0101323035376253,0.0465546092848296,0.125588903270425,0.285776966415563,0.418375353000348
"332",8.62,0.0100465147975619,0.046225928159624,0.124936347820567,0.284980331379232,0.418487273215912
"333",8.64,0.00996135500492853,0.0458991410065021,0.124286169364444,0.284184039711162,0.418597121936182
"334",8.66,0.00987682078141426,0.0455742419025806,0.123638369967497,0.283388109039843,0.418704906784483
"335",8.68,0.00979290875073758,0.0452512248800333,0.122992951552378,0.282592556833637,0.418810635372045
"336",8.7,0.00970961553890282,0.0449300839271168,0.122349915900414,0.281797400401389,0.418914315297862
"337",8.72,0.00962693777445239,0.0446108129891857,0.121709264653054,0.281002656893045,0.41901595414856
"338",8.74,0.00954487208871501,0.0442934059696983,0.121070999313319,0.280208343300275,0.419115559498263
"339",8.76,0.0094634151160502,0.043977856731214,0.120435121247245,0.279414476457097,0.419213138908458
"340",8.78,0.00938256349408863,0.0436641590963793,0.119801631685316,0.278621073040508,0.41930869992787
"341",8.8,0.00930231386396894,0.0433523068489055,0.119170531723891,0.277828149571116,0.41940225009233
"342",8.82,0.00922266287057043,0.0430422937345368,0.118541822326633,0.277035722413777,0.419493796924652
"343",8.84,0.00914360716274221,0.0427341134620087,0.117915504325919,0.276243807778238,0.419583347934504
"344",8.86,0.00906514339352847,0.0424277597039968,0.117291578424256,0.275452421719777,0.419670910618289
"345",8.88,0.00898726822039003,0.0421232260980572,0.116670045195683,0.274661580139856,0.419756492459022
"346",8.9,0.00890997830542227,0.0418205062475561,0.116050905087168,0.273871298786767,0.419840100926211
"347",8.92,0.00883327031556934,0.0415195937225916,0.115434158420001,0.273081593256291,0.419921743475739
"348",8.94,0.00875714092283474,0.0412204820609048,0.114819805391179,0.272292478992354,0.42000142754975
"349",8.96,0.00868158680448839,0.0409231647687827,0.114207846074784,0.271503971287686,0.42007916057653
"350",8.98,0.00860660464327,0.0406276353219517,0.113598280423355,0.27071608528449,0.4201549499704
"351",9,0.00853219112758901,0.0403338871664613,0.112991108269255,0.269928835975102,0.420228803131603
"352",9.02,0.00845834295172102,0.0400419137195593,0.112386329326027,0.269142238202669,0.420300727446193
"353",9.04,0.00838505681600072,0.0397517083705579,0.111783943189749,0.268356306661814,0.420370730285933
"354",9.06,0.00831232942701134,0.0394632644816902,0.111183949340378,0.267571055899317,0.420438819008181
"355",9.08,0.00824015749777085,0.0391765753889584,0.110586347143088,0.266786500314791,0.420505000955795
"356",9.1,0.00816853774791453,0.038891634402972,0.109991135849604,0.266002654161363,0.420569283457024
"357",9.12,0.00809746690387449,0.0386084348097781,0.109398314599524,0.265219531546358,0.420631673825411
"358",9.14,0.00802694169905561,0.0383269698716825,0.108807882421641,0.264437146431984,0.420692179359694
"359",9.16,0.00795695887400838,0.038047232828061,0.10821983823525,0.263655512636018,0.420750807343705
"360",9.18,0.00788751517659836,0.0377692168961632,0.107634180851455,0.262874643832502,0.42080756504628
"361",9.2,0.00781860736217252,0.0374929152719067,0.107050908974467,0.262094553552431,0.420862459721161
"362",9.22,0.00775023219372233,0.0372183211306628,0.106470021202891,0.261315255184447,0.420915498606904
"363",9.24,0.00768238644204365,0.036945427628033,0.105891516031012,0.260536761975539,0.42096668892679
"364",9.26,0.00761506688589364,0.036674227900618,0.105315391850069,0.259759087031741,0.421016037888735
"365",9.28,0.00754827031214434,0.0364047150667763,0.104741646949527,0.258982243318829,0.421063552685203
"366",9.3,0.00748199351593339,0.0361368822273759,0.104170279518334,0.258206243663029,0.421109240493117
"367",9.32,0.00741623330081158,0.0358707224665363,0.103601287646182,0.257431100751717,0.421153108473782
"368",9.34,0.00735098647888745,0.0356062288523624,0.103034669324748,0.256656827134125,0.421195163772795
"369",9.36,0.00728624987096886,0.0353433944376703,0.102470422448937,0.25588343522205,0.421235413519965
"370",9.38,0.00722202030670167,0.0350822122607036,0.101908544818118,0.255110937290563,0.42127386482924
"371",9.4,0.00715829462470544,0.0348226753458424,0.101349034137343,0.254339345478717,0.42131052479862
"372",9.42,0.00709506967270626,0.0345647767043037,0.10079188801857,0.253568671790262,0.421345400510086
"373",9.44,0.00703234230766671,0.0343085093348328,0.100237103981875,0.252798928094354,0.421378499029526
"374",9.46,0.00697010939591304,0.0340538662243873,0.0996846794566508,0.252030126126272,0.421409827406657
"375",9.48,0.00690836781325941,0.0338008403488123,0.0991346117828066,0.251262277488134,0.421439392674957
"376",9.5,0.00684711444512951,0.0335494246735082,0.0985868982119565,0.250495393649611,0.421467201851593
"377",9.52,0.00678634618667536,0.033299612154089,0.0980415359086005,0.249729485948646,0.421493261937356
"378",9.54,0.00672605994289334,0.0330513957370343,0.0974985219512982,0.24896456559217,0.421517579916585
"379",9.56,0.00666625262873765,0.0328047683603314,0.0969578533338361,0.248200643656825,0.421540162757113
"380",9.58,0.00660692116923101,0.0325597229541112,0.0964195269663861,0.247437731089684,0.421561017410193
"381",9.6,0.00654806249957279,0.0323162524412747,0.095883539676657,0.246675838708966,0.421580150810439
"382",9.62,0.00648967356524448,0.0320743497381125,0.0953498882110392,0.245914977204765,0.421597569875765
"383",9.64,0.00643175132211262,0.0318340077549159,0.0948185692357406,0.245155157139766,0.421613281507325
"384",9.66,0.00637429273652918,0.0315952193965806,0.0942895793379161,0.244396388949974,0.421627292589454
"385",9.68,0.00631729478542945,0.0313579775632026,0.0937629150267889,0.243638682945429,0.42163960998961
"386",9.7,0.00626075445642735,0.0311222751506662,0.0932385727347646,0.242882049310938,0.42165024055832
"387",9.72,0.00620466874790837,0.030888105051224,0.0927165488185378,0.242126498106791,0.421659191129126
"388",9.74,0.00614903466912001,0.0306554601540706,0.0921968395601905,0.241372039269493,0.421666468518529
"389",9.76,0.00609384924025987,0.0304243333459069,0.0916794411682838,0.240618682612482,0.421672079525944
"390",9.78,0.00603910949256131,0.0301947175114984,0.0911643497789416,0.239866437826856,0.421676030933642
"391",9.8,0.00598481246837674,0.0299666055342254,0.0906515614569266,0.239115314482098,0.421678329506707
"392",9.82,0.00593095522125869,0.0297399902966255,0.090141072196709,0.238365322026802,0.421678981992987
"393",9.84,0.00587753481603842,0.0295148646809294,0.0896328779235273,0.237616469789393,0.421677995123047
"394",9.86,0.00582454832890241,0.029291221569589,0.089126974494442,0.236868766978857,0.421675375610126
"395",9.88,0.00577199284746648,0.0290690538457981,0.0886233576993812,0.236122222685461,0.421671130150094
"396",9.9,0.00571986547084781,0.028848354394006,0.0881220232621786,0.235376845881482,0.421665265421406
"397",9.92,0.00566816330973464,0.0286291161004243,0.0876229668416049,0.234632645421926,0.421657788085067
"398",9.94,0.0056168834864539,0.028411331853526,0.0871261840323895,0.233889630045256,0.421648704784589
"399",9.96,0.00556602313503666,0.0281949945445377,0.0866316703662373,0.233147808374112,0.421638022145954
"400",9.98,0.00551557940128146,0.027980097067925,0.0861394213128358,0.232407188916036,0.421625746777574
"401",10,0.00546554944281555,0.0277666323218707,0.0856494322808552,0.231667780064193,0.421611885270263
"402",10.02,0.00541593042915412,0.0275545932087459,0.0851616986189416,0.230929590098096,0.421596444197194
"403",10.04,0.00536671954175738,0.0273439726355751,0.0846762156167016,0.230192627184323,0.421579430113872
"404",10.06,0.00531791397408576,0.0271347635144931,0.0841929785056804,0.229456899377241,0.421560849558098
"405",10.08,0.00526951093165303,0.0269269587631961,0.0837119824603308,0.228722414619723,0.421540709049942
"406",10.1,0.00522150763207745,0.0267205513053862,0.0832332225989767,0.227989180743871,0.421519015091709
"407",10.12,0.00517390130513107,0.0265155340712083,0.0827566939847668,0.227257205471734,0.421495774167916
"408",10.14,0.00512668919278707,0.0263118999976811,0.082282391626623,0.22652649641602,0.421470992745261
"409",10.16,0.00507986854926514,0.0261096420291217,0.081810310480179,0.225797061080822,0.421444677272599
"410",10.18,0.00503343664107512,0.0259087531175627,0.0813404454487134,0.225068906862325,0.421416834180914
"411",10.2,0.00498739074705872,0.025709226223164,0.0808727913840741,0.224342041049528,0.421387469883301
"412",10.22,0.00494172815842946,0.0255110543146175,0.0804073430875952,0.223616470824952,0.421356590774939
"413",10.24,0.00489644617881079,0.0253142303695451,0.079944095311007,0.222892203265359,0.421324203233071
"414",10.26,0.00485154212427248,0.0251187473748916,0.0794830427573384,0.222169245342456,0.421290313616983
"415",10.28,0.00480701332336522,0.0249245983273099,0.079024180081811,0.221447603923613,0.421254928267986
"416",10.3,0.00476285711715353,0.024731776233541,0.0785675018927268,0.220727285772566,0.421218053509398
"417",10.32,0.004719070859247,0.0245402741107873,0.0781130027523482,0.220008297550132,0.421179695646526
"418",10.34,0.00467565191582978,0.0243500849870802,0.07766067717777,0.219290645814908,0.42113986096665
"419",10.36,0.00463259766568847,0.0241612019016408,0.0772105196417847,0.21857433702398,0.421098555739009
"420",10.38,0.0045899055002384,0.0239736179052359,0.0767625245737397,0.21785937753363,0.421055786214787
"421",10.4,0.00454757282354826,0.0237873260605268,0.0763166863603882,0.217145773600033,0.421011558627099
"422",10.42,0.00450559705236317,0.0236023194424127,0.0758729993467313,0.216433531379961,0.420965879190982
"423",10.44,0.00446397561612619,0.0234185911383685,0.0754314578368543,0.215722656931484,0.420918754103381
"424",10.46,0.00442270595699827,0.023236134248776,0.0749920560947539,0.215013156214664,0.420870189543141
"425",10.48,0.00438178552987676,0.0230549418872504,0.0745547883451603,0.214305035092255,0.420820191670998
"426",10.5,0.00434121180241228,0.02287500718096,0.0741196487743496,0.213598299330398,0.420768766629572
"427",10.52,0.00430098225502427,0.0226963232709409,0.0736866315309511,0.21289295459931,0.420715920543358
"428",10.54,0.00426109438091501,0.0225188833124061,0.0732557307267458,0.212189006473981,0.420661659518722
"429",10.56,0.00422154568608223,0.0223426804750486,0.0728269404374583,0.211486460434859,0.420605989643897
"430",10.58,0.00418233368933027,0.0221677079433392,0.072400254703542,0.210785321868542,0.420548916988974
"431",10.6,0.00414345592227994,0.0219939589168192,0.0719756675309558,0.210085596068462,0.420490447605906
"432",10.62,0.00410490992937695,0.0218214266103869,0.071553172891935,0.209387288235567,0.420430587528502
"433",10.64,0.00406669326789898,0.0216501042545796,0.0711327647257544,0.208690403479011,0.420369342772424
"434",10.66,0.00402880350796147,0.0214799850958495,0.0707144369394841,0.207994946816826,0.420306719335191
"435",10.68,0.00399123823252211,0.021311062396835,0.0702981834087388,0.207300923176605,0.420242723196176
"436",10.7,0.00395399503738397,0.0211433294366261,0.0698839979784196,0.20660833739618,0.420177360316611
"437",10.72,0.00391707153119748,0.0209767795110254,0.0694718744634488,0.205917194224294,0.420110636639583
"438",10.74,0.00388046533546107,0.0208114059328034,0.0690618066494982,0.205227498321273,0.420042558090046
"439",10.76,0.0038441740845206,0.0206472020319489,0.0686537882937092,0.204539254259699,0.419973130574816
"440",10.78,0.00380819542556765,0.0204841611559142,0.0682478131254079,0.203852466525079,0.419902359982583
"441",10.8,0.00377252701863655,0.020322276669856,0.0678438748468107,0.203167139516509,0.419830252183911
"442",10.82,0.00373716653660027,0.0201615419568704,0.0674419671337259,0.202483277547338,0.419756813031248
"443",10.84,0.00370211166516517,0.0200019504182237,0.0670420836362457,0.201800884845834,0.419682048358933
"444",10.86,0.00366736010286463,0.0198434954735781,0.0666442179794332,0.201119965555838,0.419605963983203
"445",10.88,0.00363290956105152,0.019686170561213,0.0662483637640018,0.200440523737428,0.419528565702199
"446",10.9,0.00359875776388963,0.0195299691382408,0.0658545145669882,0.199762563367569,0.419449859295982
"447",10.92,0.00356490244834402,0.0193748846808187,0.065462663942418,0.199086088340771,0.419369850526539
"448",10.94,0.0035313413641703,0.0192209106843557,0.0650728054219651,0.198411102469733,0.419288545137793
"449",10.96,0.00349807227390286,0.0190680406637149,0.0646849325156046,0.197737609486001,0.419205948855617
"450",10.98,0.00346509295284213,0.0189162681534111,0.0642990387122584,0.197065613040605,0.419122067387848
"451",11,0.00343240118904078,0.0187655867078045,0.0639151174804342,0.196395116704707,0.419036906424297
"452",11.02,0.00339999478328896,0.0186159899012891,0.0635331622688587,0.195726123970245,0.418950471636763
"453",11.04,0.00336787154909861,0.0184674713284776,0.0631531665071033,0.195058638250565,0.41886276867905
"454",11.06,0.00333602931268678,0.0183200246043812,0.0627751236062038,0.194392662881064,0.418773803186981
"455",11.08,0.00330446591295798,0.0181736433645854,0.0623990269592732,0.193728201119821,0.418683580778413
"456",11.1,0.00327317920148573,0.0180283212654218,0.0620248699421081,0.19306525614823,0.418592107053256
"457",11.12,0.00324216704249309,0.0178840519841348,0.0616526459137893,0.192403831071626,0.418499387593488
"458",11.14,0.00321142731283239,0.0177408292190456,0.0612823482172748,0.191743928919916,0.418405427963175
"459",11.16,0.00318095790196405,0.0175986466897105,0.0609139701799875,0.1910855526482,0.418310233708487
"460",11.18,0.00315075671193456,0.0174574981370759,0.0605475051143956,0.190428705137393,0.418213810357719
"461",11.2,0.00312082165735366,0.0173173773236295,0.0601829463185877,0.189773389194844,0.418116163421311
"462",11.22,0.00309115066537066,0.0171782780335473,0.0598202870768407,0.189119607554953,0.418017298391867
"463",11.24,0.00306174167564995,0.0170401940728357,0.059459520660182,0.188467362879784,0.417917220744178
"464",11.26,0.00303259264034579,0.0169031192694717,0.0591006403269449,0.187816657759677,0.417815935935242
"465",11.28,0.00300370152407624,0.0167670474735373,0.058743639323319,0.187167494713854,0.417713449404287
"466",11.3,0.00297506630389645,0.0166319725573509,0.0583885108838927,0.186519876191027,0.417609766572792
"467",11.32,0.00294668496927106,0.0164978884155954,0.0580352482321914,0.185873804570001,0.417504892844513
"468",11.34,0.00291855552204601,0.0163647889654416,0.057683844581208,0.185229282160274,0.417398833605507
"469",11.36,0.00289067597641958,0.0162326681466687,0.0573342931339284,0.184586311202633,0.417291594224152
"470",11.38,0.00286304435891272,0.0161015199217806,0.056986587083851,0.183944893869753,0.417183180051177
"471",11.4,0.00283565870833875,0.015971338276119,0.0566407196154993,0.183305032266784,0.417073596419686
"472",11.42,0.00280851707577234,0.0158421172179729,0.0562966839049296,0.182666728431946,0.416962848645182
"473",11.44,0.00278161752451784,0.0157138507786842,0.0559544731202322,0.182029984337112,0.416850942025596
"474",11.46,0.00275495813007704,0.0155865330127503,0.0556140804220267,0.181394801888394,0.416737881841313
"475",11.48,0.00272853698011622,0.0154601579979232,0.055275498963952,0.180761182926721,0.416623673355199
"476",11.5,0.00270235217443264,0.0153347198353048,0.0549387218931496,0.180129129228422,0.416508321812629
"477",11.52,0.0026764018249204,0.0152102126494394,0.0546037423507424,0.1794986425058,0.416391832441518
"478",11.54,0.00265068405553576,0.0150866305884025,0.0542705534723063,0.178869724407703,0.416274210452346
"479",11.56,0.00262519700226183,0.0149639678238868,0.0539391483883371,0.178242376520096,0.41615546103819
"480",11.58,0.00259993881307276,0.0148422185512841,0.0536095202247119,0.177616600366628,0.416035589374754
"481",11.6,0.00257490764789734,0.0147213769897651,0.0532816621031437,0.176992397409194,0.415914600620396
"482",11.62,0.0025501016785821,0.0146014373823552,0.0529555671416316,0.176369769048503,0.415792499916163
"483",11.64,0.00252551908885386,0.0144823939960077,0.0526312284549053,0.175748716624627,0.41566929238582
"484",11.66,0.00250115807428181,0.0143642411216738,0.0523086391548632,0.175129241417567,0.415544983135881
"485",11.68,0.00247701684223907,0.0142469730743694,0.051987792351006,0.174511344647798,0.415419577255642
"486",11.7,0.00245309361186376,0.0141305841932392,0.0516686811508644,0.173895027476822,0.415293079817214
"487",11.72,0.00242938661401962,0.0140150688416176,0.0513512986604217,0.173280291007719,0.415165495875553
"488",11.74,0.00240589409125617,0.013900421407087,0.0510356379845305,0.172667136285684,0.415036830468497
"489",11.76,0.00238261429776841,0.0137866363015326,0.0507216922273247,0.172055564298575,0.414907088616795
"490",11.78,0.0023595454993561,0.0136737079611955,0.0504094544926257,0.171445575977447,0.414776275324145
"491",11.8,0.00233668597338258,0.0135616308467215,0.0500989178843436,0.170837172197091,0.414644395577227
"492",11.82,0.00231403400873326,0.0134503994432086,0.0497900755068735,0.170230353776564,0.414511454345737
"493",11.84,0.00229158790577359,0.013340008260251,0.0494829204654857,0.169625121479723,0.41437745658242
"494",11.86,0.00226934597630677,0.0132304518319802,0.0491774458667116,0.169021476015747,0.414242407223109
"495",11.88,0.00224730654353096,0.0131217247171042,0.0488736448187242,0.168419418039663,0.414106311186761
"496",11.9,0.00222546794199622,0.0130138214989436,0.0485715104317139,0.167818948152869,0.413969173375488
"497",11.92,0.00220382851756102,0.0129067367854651,0.0482710358182581,0.16722006690365,0.413830998674596
"498",11.94,0.00218238662734843,0.0128004652093127,0.0479722140936874,0.166622774787693,0.413691791952626
"499",11.96,0.00216114063970203,0.0126950014278363,0.0476750383764456,0.166027072248603,0.413551558061382
"500",11.98,0.00214008893414137,0.0125903401231177,0.0473795017884457,0.165432959678408,0.413410301835976
"501",12,0.00211922990131722,0.0124864760019945,0.04708559745542,0.164840437418067,0.413268028094861
"502",12.02,0.00209856194296646,0.0123834037960812,0.0467933185072664,0.164249505757976,0.413124741639871
"503",12.04,0.00207808347186673,0.012281118261788,0.0465026580783891,0.163660164938464,0.412980447256257
"504",12.06,0.00205779291179069,0.012179614180338,0.046213609308035,0.163072415150296,0.412835149712728
"505",12.08,0.00203768869746013,0.0120788863577807,0.0459261653406253,0.162486256535165,0.412688853761488
"506",12.1,0.00201776927449968,0.0119789296250047,0.0456403193260819,0.161901689186181,0.412541564138275
"507",12.12,0.0019980330993904,0.0118797388377471,0.04535606442015,0.161318713148368,0.412393285562398
"508",12.14,0.001978478639423,0.0117813088766014,0.0450733937847154,0.160737328419141,0.412244022736782
"509",12.16,0.00195910437265091,0.0116836346470228,0.0447923005881177,0.160157534948797,0.412093780348001
"510",12.18,0.00193990878784302,0.0115867110793317,0.044512778005458,0.159579332640989,0.411942563066322
"511",12.2,0.00192089038443631,0.0114905331287146,0.0442348192189036,0.159002721353206,0.411790375545745
"512",12.22,0.00190204767248821,0.0113950957752238,0.043958417417987,0.158427700897249,0.411637222424041
"513",12.24,0.00188337917262873,0.0113003940237739,0.0436835657999007,0.157854271039699,0.411483108322793
"514",12.26,0.00186488341601242,0.0112064229041376,0.0434102575697882,0.157282431502387,0.411328037847439
"515",12.28,0.00184655894427018,0.0111131774709385,0.0431384859410297,0.156712181962861,0.41117201558731
"516",12.3,0.0018284043094608,0.0110206528036422,0.0428682441355241,0.156143522054846,0.411015046115673
"517",12.32,0.00181041807402243,0.0109288440065461,0.042599525383967,0.155576451368707,0.410857133989771
"518",12.34,0.0017925988107238,0.0108377462087662,0.0423323229261233,0.155010969451903,0.410698283750866
"519",12.36,0.00177494510261533,0.0107473545642235,0.0420666300110966,0.154447075809442,0.410538499924278
"520",12.38,0.00175745554298009,0.0106576642516269,0.0418024398975942,0.153884769904333,0.410377787019432
"521",12.4,0.00174012873528461,0.0105686704744561,0.0415397458541878,0.153324051158032,0.410216149529893
"522",12.42,0.00172296329312953,0.0104803684609409,0.0412785411595698,0.152764918950891,0.410053591933414
"523",12.44,0.00170595784020018,0.0103927534640404,0.0410188191028063,0.152207372622595,0.409890118691976
"524",12.46,0.001689111010217,0.0103058207614196,0.0407605729835853,0.151651411472608,0.409725734251828
"525",12.48,0.00167242144688587,0.0102195656554244,0.0405037961124612,0.151097034760604,0.409560443043537
"526",12.5,0.00165588780384832,0.0101339834730552,0.0402484818110957,0.150544241706904,0.409394249482021
"527",12.52,0.00163950874463162,0.0100490695659388,0.0399946234124936,0.149993031492906,0.409227157966602
"528",12.54,0.00162328294259888,0.00996481931029843,0.0397422142612363,0.149443403261512,0.409059172881038
"529",12.56,0.0016072090808989,0.0098812281069229,0.0394912477137103,0.148895356117557,0.408890298593578
"530",12.58,0.00159128585241613,0.00979829138113337,0.039241717138332,0.148348889128226,0.408720539456997
"531",12.6,0.0015755119597204,0.00971600458274922,0.0389936159157689,0.147804001323478,0.40854989980864
"532",12.62,0.00155988611501667,0.0096343631860522,0.0387469374391574,0.14726069169646,0.408378383970472
"533",12.64,0.00154440704009473,0.00955336268974918,0.0385016751143162,0.146718959203922,0.408205996249112
"534",12.66,0.00152907346627877,0.00947299861693343,0.0382578223599561,0.146178802766628,0.408032740935887
"535",12.68,0.00151388413437701,0.00939326651504457,0.0380153726078869,0.145640221269764,0.407858622306866
"536",12.7,0.0014988377946312,0.00931416195582702,0.0377743193032196,0.145103213563344,0.407683644622912
"537",12.72,0.00148393320666615,0.00923568053528727,0.0375346559045657,0.144567778462612,0.407507812129722
"538",12.74,0.00146916913943919,0.00915781787364966,0.0372963758842327,0.144033914748441,0.407331129057871
"539",12.76,0.00145454437118962,0.00908056961531094,0.0370594727284165,0.143501621167731,0.407153599622857
"540",12.78,0.00144005768938815,0.00900393142879356,0.0368239399373892,0.142970896433806,0.406975228025147
"541",12.8,0.00142570789068634,0.00892789900669766,0.0365897710256851,0.142441739226799,0.40679601845022
"542",12.82,0.00141149378086601,0.00885246806565188,0.0363569595222816,0.141914148194047,0.406615975068608
"543",12.84,0.00139741417478864,0.00877763434626292,0.0361254989707779,0.141388121950473,0.406435102035946
"544",12.86,0.00138346789634485,0.00870339361306396,0.0358953829295699,0.140863659078972,0.406253403493016
"545",12.88,0.00136965377840377,0.00862974165446185,0.0356666049720216,0.14034075813079,0.406070883565787
"546",12.9,0.00135597066276254,0.0085566742826833,0.0354391586866335,0.1398194176259,0.405887546365463
"547",12.92,0.00134241740009576,0.00848418733371981,0.0352130376772077,0.139299636053382,0.40570339598853
"548",12.94,0.00132899284990498,0.00841227666727158,0.0349882355630097,0.138781411871791,0.405518436516796
"549",12.96,0.00131569588046825,0.00834093816669033,0.034764745978927,0.138264743509526,0.405332672017437
"550",12.98,0.00130252536878967,0.00827016773892115,0.0345425625756247,0.137749629365202,0.405146106543046
"551",13,0.00128948020054897,0.00819996131444319,0.0343216790196975,0.137236067808011,0.404958744131671
"552",13.02,0.0012765592700512,0.00813031484720948,0.0341020889938192,0.13672405717808,0.404770588806868
"553",13.04,0.00126376148017638,0.00806122431458565,0.0338837861968888,0.136213595786838,0.404581644577738
"554",13.06,0.00125108574232926,0.00799268571728782,0.0336667643441737,0.135704681917366,0.404391915438978
"555",13.08,0.00123853097638913,0.00792469507931944,0.0334510171674497,0.135197313824752,0.404201405370923
"556",13.1,0.00122609611065968,0.00785724844790723,0.0332365384151383,0.134691489736443,0.40401011833959
"557",13.12,0.00121378008181894,0.00779034189343629,0.0330233218524408,0.134187207852593,0.403818058296729
"558",13.14,0.00120158183486923,0.00772397150938429,0.0328113612614694,0.133684466346409,0.403625229179859
"559",13.16,0.00118950032308731,0.00765813341225475,0.0326006504413763,0.133183263364492,0.403431634912321
"560",13.18,0.00117753450797446,0.00759282374150956,0.0323911832084784,0.13268359702718,0.403237279403319
"561",13.2,0.00116568335920676,0.00752803865950067,0.0321829533963806,0.132185465428886,0.403042166547966
"562",13.22,0.00115394585458536,0.00746377435140093,0.0319759548560956,0.131688866638432,0.40284630022733
"563",13.24,0.00114232097998693,0.00740002702513418,0.0317701814561612,0.131193798699381,0.402649684308478
"564",13.26,0.00113080772931413,0.0073367929113046,0.0315656270827545,0.130700259630369,0.40245232264452
"565",13.28,0.00111940510444619,0.00727406826312528,0.031362285639804,0.130208247425434,0.402254219074656
"566",13.3,0.00110811211518963,0.00721184935634607,0.0311601510490984,0.129717760054336,0.402055377424221
"567",13.32,0.00109692777922903,0.00715013248918079,0.0309592172503933,0.129228795462886,0.401855801504729
"568",13.34,0.00108585112207796,0.00708891398223362,0.0307594782015147,0.128741351573262,0.401655495113919
"569",13.36,0.00107488117702995,0.00702819017842493,0.0305609278784607,0.128255426284327,0.401454462035799
"570",13.38,0.0010640169851096,0.0069679574429164,0.0303635602754997,0.127771017471946,0.40125270604069
"571",13.4,0.0010532575950239,0.00690821216303557,0.030167369405267,0.127288122989295,0.401050230885275
"572",13.42,0.00104260206311346,0.00684895074819967,0.0299723492988582,0.126806740667177,0.400847040312639
"573",13.44,0.0010320494533041,0.0067901696298389,0.0297784940059205,0.126326868314325,0.400643138052318
"574",13.46,0.00102159883705837,0.00673186526131918,0.0295857975947413,0.125848503717707,0.400438527820339
"575",13.48,0.00101124929332731,0.00667403411786422,0.0293942541523348,0.125371644642833,0.400233213319273
"576",13.5,0.00100099990850229,0.00661667269647709,0.0292038577845257,0.124896288834051,0.400027198238268
"577",13.52,0.000990849776367023,0.00655977751586129,0.0290146026160309,0.124422434014849,0.399820486253106
"578",13.54,0.000980797998049654,0.00650334511634122,0.0288264827905386,0.123950077888145,0.399613081026239
"579",13.56,0.000970843681975046,0.00644737205978223,0.0286394924707856,0.123479218136587,0.399404986206836
"580",13.58,0.000960985943817164,0.00639185492951008,0.0284536258386316,0.123009852422839,0.399196205430832
"581",13.6,0.000951223906451627,0.00633679033023003,0.0282688770951317,0.122541978389871,0.398986742320964
"582",13.62,0.000941556699908394,0.00628217488794535,0.0280852404606065,0.122075593661245,0.398776600486823
"583",13.64,0.000931983461324598,0.00622800524987555,0.0279027101747105,0.121610695841401,0.398565783524895
"584",13.66,0.000922503334897528,0.00617427808437397,0.0277212804964973,0.121147282515933,0.398354295018607
"585",13.68,0.000913115471837769,0.00612099008084515,0.0275409457044836,0.120685351251873,0.39814213853837
"586",13.7,0.000903819030322491,0.00606813794966165,0.0273617000967108,0.120224899597966,0.397929317641621
"587",13.72,0.000894613175448896,0.00601571842208058,0.0271835379908042,0.119765925084945,0.397715835872875
"588",13.74,0.000885497079187817,0.00596372825015969,0.0270064537240304,0.119308425225804,0.397501696763758
"589",13.76,0.000876469920337491,0.00591216420667315,0.026830441653353,0.118852397516064,0.397286903833063
"590",13.78,0.000867530884477477,0.00586102308502693,0.0266554961554851,0.118397839434046,0.397071460586783
"591",13.8,0.000858679163922749,0.00581030169917387,0.0264816116269414,0.117944748441134,0.396855370518164
"592",13.82,0.000849913957677956,0.00575999688352847,0.0263087824840871,0.117493121982037,0.396638637107741
"593",13.84,0.000841234471391839,0.0057101054928813,0.0261370031631854,0.117042957485052,0.396421263823389
"594",13.86,0.000832639917311824,0.00566062440231313,0.0259662681204426,0.116594252362321,0.396203254120362
"595",13.88,0.00082412951423879,0.00561155050710882,0.0257965718320523,0.116147004010091,0.395984611441336
"596",13.9,0.000815702487482001,0.00556288072267093,0.0256279087942365,0.115701209808963,0.395765339216459
"597",13.92,0.000807358068814216,0.00551461198443299,0.0254602735232857,0.11525686712415,0.395545440863385
"598",13.94,0.000799095496426977,0.00546674124777264,0.0252936605555969,0.114813973305722,0.395324919787326
"599",13.96,0.000790914014886068,0.00541926548792445,0.0251280644477093,0.114372525688856,0.395103779381089
"600",13.98,0.000782812875087162,0.00537218169989255,0.0249634797763396,0.113932521594083,0.394882023025125
"601",14,0.000774791334211635,0.00532548689836308,0.0247999011384136,0.113493958327531,0.394659654087565
"602",14.02,0.000766848655682574,0.00527917811761633,0.024637323151098,0.113056833181165,0.39443667592427
"603",14.04,0.00075898410912096,0.00523325241143885,0.0244757404518288,0.112621143433025,0.394213091878872
"604",14.06,0.000751196970302038,0.00518770685303523,0.0243151476983397,0.112186886347471,0.393988905282811
"605",14.08,0.000743486521111868,0.00514253853493981,0.0241555395686868,0.111754059175407,0.393764119455388
"606",14.1,0.000735852049504071,0.00509774456892819,0.0239969107612737,0.111322659154525,0.393538737703799
"607",14.12,0.000728292849456751,0.00505332208592861,0.0238392559948736,0.110892683509527,0.393312763323182
"608",14.14,0.000720808220929615,0.00500926823593319,0.0236825700086503,0.110464129452361,0.393086199596658
"609",14.16,0.000713397469821276,0.00496558018790903,0.0235268475621777,0.110036994182444,0.392859049795375
"610",14.18,0.000706059907926753,0.00492225512970923,0.0233720834354574,0.109611274886887,0.392631317178547
"611",14.2,0.000698794852895152,0.00487929026798374,0.0232182724289348,0.109186968740722,0.3924030049935
"612",14.22,0.000691601628187556,0.00483668282809021,0.0230654093635144,0.108764072907117,0.392174116475712
"613",14.24,0.00068447956303509,0.00479443005400464,0.0229134890805724,0.1083425845376,0.391944654848854
"614",14.26,0.00067742799239719,0.00475252920823206,0.0227625064419689,0.107922500772274,0.391714623324835
"615",14.28,0.00067044625692007,0.00471097757171705,0.0226124563300578,0.107503818740032,0.391484025103841
"616",14.3,0.000663533702895377,0.00466977244375429,0.0224633336476961,0.10708653555877,0.391252863374378
"617",14.32,0.000656689682219048,0.00462891114189894,0.0223151333182509,0.1066706483356,0.391021141313313
"618",14.34,0.000649913552350356,0.00458839100187714,0.0221678502856056,0.106256154167054,0.390788862085917
"619",14.36,0.00064320467627117,0.00454820937749633,0.0220214795141646,0.105843050139301,0.390556028845902
"620",14.38,0.000636562422445395,0.0045083636405556,0.0218760159888567,0.105431333328341,0.390322644735468
"621",14.4,0.000629986164778625,0.00446885118075609,0.0217314547151367,0.105021000800218,0.390088712885341
"622",14.42,0.000623475282577986,0.00442966940561127,0.0215877907189864,0.104612049611217,0.389854236414814
"623",14.44,0.000617029160512188,0.00439081574035727,0.0214450190469136,0.104204476808063,0.389619218431789
"624",14.46,0.00061064718857177,0.00435228762786326,0.0213031347659506,0.103798279428123,0.389383662032816
"625",14.48,0.00060432876202955,0.00431408252854179,0.0211621329636504,0.103393454499599,0.389147570303136
"626",14.5,0.000598073281401279,0.00427619792025917,0.0210220087480827,0.102989999041722,0.388910946316719
"627",14.52,0.000591880152406489,0.00423863129824588,0.0208827572478279,0.102587910064948,0.388673793136308
"628",14.54,0.000585748785929553,0.00420138017500706,0.0207443736119706,0.102187184571143,0.388436113813456
"629",14.56,0.000579678597980944,0.00416444208023296,0.020606853010091,0.10178781955378,0.388197911388567
"630",14.58,0.000573669009658693,0.00412781456070955,0.0204701906322559,0.101389811998116,0.387959188890938
"631",14.6,0.000567719447110054,0.00409149518022909,0.0203343816890083,0.100993158881386,0.387719949338796
"632",14.62,0.000561829341493378,0.00405548151950085,0.0201994214113558,0.100597857172982,0.387480195739341
"633",14.64,0.00055599812894018,0.00401977117606187,0.0200653050507579,0.100203903834637,0.387239931088783
"634",14.66,0.000550225250517418,0.00398436176418778,0.019932027879112,0.0998112958206034,0.386999158372384
"635",14.68,0.000544510152189973,0.00394925091480375,0.0197995851887391,0.0994200300778323,0.386757880564494
"636",14.7,0.000538852284783335,0.00391443627539549,0.0196679722923671,0.09903010354615,0.386516100628596
"637",14.72,0.000533251103946497,0.00387991550992042,0.0195371845231144,0.0986415131584332,0.38627382151734
"638",14.74,0.00052770607011504,0.00384568629871889,0.0194072172344716,0.0982542558407818,0.386031046172584
"639",14.76,0.000522216648474443,0.00381174633842548,0.0192780658002824,0.0978683285126908,0.385787777525434
"640",14.78,0.000516782308923581,0.00377809334188054,0.0191497256147235,0.0974837280872203,0.385544018496282
"641",14.8,0.000511402526038438,0.00374472503804173,0.019022192092284,0.0971004514711637,0.385299771994846
"642",14.82,0.000506076779036016,0.00371163917189579,0.0188954606677425,0.0967184955652142,0.385055040920205
"643",14.84,0.000500804551738462,0.00367883350437033,0.0187695267961452,0.09633785726413,0.384809828160842
"644",14.86,0.000495585332537383,0.00364630581224593,0.0186443859527808,0.0959585334568974,0.384564136594681
"645",14.88,0.000490418614358382,0.0036140538880682,0.0185200336331567,0.0955805210268932,0.384317969089122
"646",14.9,0.000485303894625786,0.00358207554006014,0.0183964653529726,0.095203816852044,0.384071328501085
"647",14.92,0.000480240675227588,0.00355036859203459,0.0182736766480938,0.0948284178049856,0.383824217677044
"648",14.94,0.000475228462480587,0.00351893088330685,0.0181516630745243,0.0944543207532196,0.383576639453066
"649",14.96,0.000470266767095734,0.00348776026860746,0.0180304202083776,0.0940815225592687,0.383328596654848
"650",14.98,0.000465355104143688,0.00345685461799523,0.0179099436458479,0.0937100200808311,0.383080092097756
"651",15,0.000460492993020562,0.00342621181677031,0.0177902290031798,0.0933398101709325,0.382831128586862
"652",15.02,0.00045567995741389,0.00339582976538756,0.0176712719166375,0.0929708896780771,0.382581708916982
"653",15.04,0.000450915525268786,0.00336570637937009,0.0175530680424732,0.0926032554463967,0.38233183587271
"654",15.06,0.00044619922875431,0.00333583958922293,0.017435613056894,0.0922369043157986,0.382081512228462
"655",15.08,0.000441530604230033,0.00330622734034694,0.0173189026560293,0.0918718331221122,0.381830740748504
"656",15.1,0.000436909192212816,0.00327686759295295,0.0172029325558963,0.0915080386972333,0.381579524186997
"657",15.12,0.000432334537343776,0.00324775832197606,0.0170876984923652,0.0911455178692676,0.381327865288031
"658",15.14,0.000427806188355469,0.00321889751699015,0.0169731962211239,0.0907842674626729,0.381075766785657
"659",15.16,0.000423323698039262,0.00319028318212263,0.0168594215176412,0.0904242842983993,0.380823231403933
"660",15.18,0.000418886623212915,0.0031619133359694,0.0167463701771304,0.0900655651940278,0.38057026185695
"661",15.2,0.000414494524688363,0.00313378601151001,0.0166340380145111,0.0897081069639085,0.380316860848877
"662",15.22,0.000410146967239697,0.00310589925602309,0.0165224208643709,0.0893519064192963,0.380063031073991
"663",15.24,0.000405843519571342,0.00307825113100195,0.0164115145809265,0.0889969603684857,0.379808775216717
"664",15.26,0.000401583754286443,0.00305083971207045,0.0163013150379839,0.088643265616944,0.379554095951662
"665",15.28,0.000397367247855446,0.00302366308889913,0.016191818128898,0.0882908189674436,0.37929899594365
"666",15.3,0.000393193580584877,0.00299671936512152,0.0160830197665312,0.0879396172201919,0.37904347784776
"667",15.32,0.000389062336586321,0.00297000665825072,0.0159749158832125,0.087589657172961,0.378787544309359
"668",15.34,0.0003849731037456,0.00294352309959624,0.0158675024306947,0.0872409356212152,0.378531197964139
"669",15.36,0.000380925473692149,0.00291726683418111,0.0157607753801114,0.0868934493582376,0.378274441438151
"670",15.38,0.000376919041768586,0.00289123602065913,0.0156547307219342,0.086547195175255,0.378017277347843
"671",15.4,0.000372953407000484,0.00286542883123257,0.015549364465928,0.0862021698615621,0.377759708300089
"672",15.42,0.000369028172066334,0.0028398434515699,0.0154446726411067,0.0858583702046434,0.377501736892232
"673",15.44,0.000365142943267707,0.00281447808072398,0.0153406512956881,0.0855157929902947,0.377243365712112
"674",15.46,0.000361297330499611,0.0027893309310504,0.0152372964970479,0.085174435002743,0.376984597338101
"675",15.48,0.000357490947221041,0.00276440022812615,0.0151346043316739,0.0848342930247647,0.376725434339144
"676",15.5,0.000353723410425724,0.00273968421066848,0.0150325709051188,0.0844953638378032,0.376465879274785
"677",15.52,0.000349994340613055,0.0027151811304541,0.0149311923419534,0.0841576442220847,0.376205934695206
"678",15.54,0.000346303361759235,0.00269088925223868,0.0148304647857184,0.0838211309567334,0.375945603141261
"679",15.56,0.000342650101288588,0.00266680685367654,0.0147303843988762,0.0834858208198842,0.375684887144506
"680",15.58,0.000339034190045077,0.00264293222524068,0.0146309473627627,0.0831517105887957,0.37542378922724
"681",15.6,0.000335455262264016,0.00261926367014307,0.0145321498775374,0.0828187970399607,0.37516231190253
"682",15.62,0.00033191295554396,0.00259579950425525,0.014433988162134,0.0824870769492163,0.374900457674253
"683",15.64,0.000328406910818797,0.0025725380560292,0.0143364584542106,0.0821565470918525,0.374638229037121
"684",15.66,0.000324936772330021,0.00254947766641847,0.0142395570100985,0.0818272042427196,0.374375628476724
"685",15.68,0.000321502187599195,0.00252661668879965,0.014143280104752,0.0814990451763339,0.374112658469553
"686",15.7,0.000318102807400609,0.00250395348889414,0.0140476240316964,0.0811720666669835,0.37384932148304
"687",15.72,0.000314738285734116,0.00248148644469013,0.0139525851029764,0.0808462654888315,0.373585619975589
"688",15.74,0.000311408279798155,0.00245921394636497,0.013858159649104,0.0805216384160191,0.373321556396608
"689",15.76,0.000308112449962971,0.00243713439620783,0.013764344019006,0.0801981822227668,0.373057133186544
"690",15.78,0.000304850459744005,0.00241524620854258,0.0136711345799705,0.0798758936834749,0.37279235277691
"691",15.8,0.000301621975775478,0.00239354780965104,0.0135785277175943,0.079554769572823,0.372527217590325
"692",15.82,0.000298426667784159,0.00237203763769655,0.0134865198357286,0.0792348066658675,0.372261730040541
"693",15.84,0.000295264208563308,0.00235071414264781,0.0133951073564253,0.0789160017381392,0.371995892532476
"694",15.86,0.000292134273946813,0.00232957578620299,0.0133042867198824,0.0785983515657387,0.371729707462248
"695",15.88,0.000289036542783496,0.00230862104171424,0.0132140543843895,0.0782818529254316,0.371463177217205
"696",15.9,0.000285970696911615,0.00228784839411245,0.0131244068262726,0.0779665025947419,0.371196304175956
"697",15.92,0.000282936421133526,0.00226725633983231,0.0130353405398385,0.0776522973520448,0.370929090708407
"698",15.94,0.000279933403190546,0.00224684338673775,0.0129468520373197,0.0773392339766577,0.370661539175787
"699",15.96,0.000276961333737978,0.00222660805404758,0.0128589378488178,0.0770273092489316,0.370393651930683
"700",15.98,0.000274019906320324,0.0022065488722616,0.0127715945222477,0.0767165199503398,0.370125431317069
"701",16,0.000271108817346669,0.00218666438308686,0.0126848186232807,0.0764068628635663,0.36985687967034
"702",16.02,0.000268227766066246,0.00216695313936439,0.0125986067352879,0.0760983347725934,0.36958799931734
"703",16.04,0.000265376454544171,0.00214741370499611,0.0125129554592829,0.0757909324627878,0.369318792576397
"704",16.06,0.00026255458763736,0.00212804465487217,0.0124278614138648,0.075484652720986,0.369049261757346
"705",16.08,0.000259761872970614,0.00210884457479855,0.01234332123516,0.0751794923355785,0.36877940916157
"706",16.1,0.000256998020912879,0.002089812061425,0.0122593315767649,0.0748754480965928,0.368509237082023
"707",16.12,0.00025426274455368,0.00207094572217331,0.0121758891096875,0.0745725167957762,0.368238747803261
"708",16.14,0.000251555759679725,0.00205224417516586,0.0120929905222892,0.0742706952266765,0.367967943601477
"709",16.16,0.000248876784751681,0.00203370604915456,0.0120106325202261,0.0739699801847225,0.367696826744526
"710",16.18,0.000246225540881117,0.00201532998345008,0.0119288118263906,0.0736703684673036,0.367425399491958
"711",16.2,0.000243601751807621,0.00199711462785136,0.0118475251808518,0.0733718568738475,0.367153664095047
"712",16.22,0.000241005143876085,0.00197905864257558,0.011766769340797,0.0730744422058984,0.366881622796821
"713",16.24,0.000238435446014149,0.00196116069818825,0.011686541080472,0.0727781212671926,0.366609277832092
"714",16.26,0.000235892389709824,0.00194341947553387,0.0116068371911214,0.0724828908637347,0.366336631427483
"715",16.28,0.000233375708989274,0.00192583366566667,0.0115276544809293,0.0721887478038717,0.366063685801463
"716",16.3,0.000230885140394764,0.00190840196978192,0.0114489897749589,0.071895688898367,0.365790443164369
"717",16.32,0.000228420422962776,0.00189112309914736,0.011370839915093,0.0716037109604729,0.365516905718443
"718",16.34,0.000225981298202278,0.00187399577503508,0.0112932017599732,0.0713128108060024,0.365243075657854
"719",16.36,0.000223567510073172,0.0018570187286537,0.0112160721849398,0.0710229852534004,0.364968955168731
"720",16.38,0.00022117880496489,0.00184019070108087,0.0111394480819712,0.0707342311238133,0.364694546429193
"721",16.4,0.000218814931675156,0.00182351044319611,0.0110633263596235,0.0704465452411586,0.364419851609372
"722",16.42,0.000216475641388911,0.00180697671561397,0.0109877039429693,0.0701599244321929,0.364144872871449
"723",16.44,0.000214160687657391,0.00179058828861753,0.0109125777735367,0.0698743655265794,0.363869612369676
"724",16.46,0.00021186982637737,0.00177434394209224,0.0108379448092489,0.0695898653569542,0.363594072250408
"725",16.48,0.000209602815770556,0.00175824246546005,0.0107638020243622,0.0693064207589924,0.363318254652132
"726",16.5,0.000207359416363147,0.00174228265761391,0.0106901464094053,0.0690240285714727,0.363042161705491
"727",16.52,0.000205139390965541,0.00172646332685262,0.0106169749711176,0.0687426856363413,0.362765795533316
"728",16.54,0.000202942504652201,0.00171078329081591,0.010544284732388,0.0684623887987751,0.362489158250653
"729",16.56,0.000200768524741673,0.00169524137642,0.010472072732193,0.0681831349072443,0.362212251964788
"730",16.58,0.000198617220776769,0.00167983641979336,0.0104003360255352,0.0679049208135737,0.36193507877528
"731",16.6,0.000196488364504877,0.00166456726621286,0.0103290716833814,0.0676277433730033,0.361657640773984
"732",16.62,0.000194381729858457,0.00164943277004026,0.010258276792601,0.0673515994442483,0.361379940045079
"733",16.64,0.000192297092935653,0.001634431794659,0.0101879484559041,0.0670764858895586,0.361101978665097
"734",16.66,0.000190234231981086,0.00161956321241132,0.0101180837917791,0.0668023995747763,0.360823758702951
"735",16.68,0.000188192927366772,0.00160482590453577,0.0100486799344313,0.066529337369394,0.360545282219959
"736",16.7,0.000186172961573203,0.00159021876110496,0.00997973403372016,0.0662572961466111,0.360266551269872
"737",16.72,0.000184174119170571,0.0015757406809637,0.00991124325509779,0.0659862727833902,0.359987567898904
"738",16.74,0.000182196186800137,0.00156139057166746,0.00984320477954628,0.0657162641605115,0.359708334145754
"739",16.76,0.000180238953155749,0.00154716734942114,0.00977561580351578,0.0654472671626287,0.359428852041636
"740",16.78,0.000178302208965503,0.0015330699390182,0.009708473538862,0.065179278678321,0.359149123610305
"741",16.8,0.000176385746973548,0.00151909727378006,0.00964177521278413,0.0649122956001476,0.35886915086808
"742",16.82,0.000174489361922036,0.00150524829549594,0.00957551806776235,0.0646463148246989,0.358588935823878
"743",16.84,0.000172612850533212,0.0014915219543629,0.0095096993614956,0.0643813332526487,0.358308480479231
"744",16.86,0.000170756011491649,0.00147791720892627,0.00944431636683914,0.0641173477888047,0.35802778682832
"745",16.88,0.00016891864542662,0.00146443302602042,0.0093793663717422,0.0638543553421582,0.357746856857995
"746",16.9,0.000167100554894611,0.00145106838070985,0.00931484667918562,0.0635923528259346,0.357465692547806
"747",16.92,0.000165301544361976,0.00143782225623055,0.00925075460711939,0.0633313371576406,0.357184295870023
"748",16.94,0.000163521420187727,0.00142469364393178,0.00918708748840035,0.0630713052591134,0.356902668789669
"749",16.96,0.000161759990606461,0.00141168154321808,0.00912384267072969,0.0628122540565674,0.356620813264538
"750",16.98,0.000160017065711426,0.00139878496149169,0.00906101751659067,0.0625541804806408,0.356338731245225
"751",17,0.000158292457437723,0.00138600291409524,0.00899860940318619,0.0622970814664419,0.356056424675153
"752",17.02,0.000156585979545636,0.00137333442425477,0.00893661572237643,0.0620409539535937,0.355773895490591
"753",17.04,0.000154897447604108,0.00136077852302308,0.00887503388061658,0.0617857948862793,0.355491145620688
"754",17.06,0.000153226678974341,0.00134833424922342,0.00881386129889442,0.061531601213285,0.355208176987491
"755",17.08,0.00015157349279353,0.00133600064939348,0.00875309541266815,0.0612783698880445,0.354924991505974
"756",17.1,0.000149937709958727,0.00132377677772969,0.00869273367180402,0.0610260978686804,0.354641591084061
"757",17.12,0.000148319153110848,0.00131166169603186,0.00863277354051423,0.0607747821180473,0.354357977622651
"758",17.14,0.000146717646618786,0.00129965447364817,0.00857321249729465,0.0605244196037726,0.354074153015645
"759",17.16,0.000145133016563679,0.00128775418742039,0.00851404803486271,0.060275007298297,0.353790119149966
"760",17.18,0.000143565090723287,0.00127595992162951,0.00845527766009532,0.0600265421789153,0.353505877905587
"761",17.2,0.000142013698556509,0.00126427076794163,0.00839689889396681,0.0597790212278151,0.353221431155554
"762",17.22,0.000140478671188015,0.00125268582535423,0.00833890927148696,0.0595324414321164,0.352936780766011
"763",17.24,0.000138959841393015,0.00124120420014265,0.00828130634163897,0.0592867997839092,0.352651928596223
"764",17.26,0.000137457043582147,0.00122982500580697,0.00822408766731774,0.059042093280292,0.352366876498599
"765",17.28,0.000135970113786487,0.00121854736301921,0.00816725082526787,0.0587983189234079,0.352081626318721
"766",17.3,0.000134498889642687,0.0012073703995708,0.00811079340602204,0.0585554737204817,0.351796179895362
"767",17.32,0.000133043210378236,0.00119629325032034,0.00805471301383928,0.0583135546838559,0.351510539060511
"768",17.34,0.000131602916796838,0.00118531505714177,0.00799900726664332,0.0580725588310254,0.3512247056394
"769",17.36,0.000130177851263912,0.00117443496887276,0.0079436737959611,0.0578324831846731,0.350938681450524
"770",17.38,0.000128767857692215,0.00116365214126344,0.00788871024686127,0.0575933247727033,0.350652468305666
"771",17.4,0.000127372781527585,0.00115296573692543,0.00783411427789289,0.0573550806282759,0.350366068009918
"772",17.42,0.000125992469734794,0.00114237492528121,0.00777988356102395,0.057117747789839,0.35007948236171
"773",17.44,0.000124626770783529,0.00113187888251377,0.00772601578158038,0.056881323301162,0.349792713152826
"774",17.46,0.000123275534634486,0.00112147679151656,0.00767250863818473,0.0566458042113669,0.34950576216843
"775",17.48,0.000121938612725575,0.00111116784184377,0.00761935984269527,0.0564111875749603,0.349218631187092
"776",17.5,0.000120615857958251,0.00110095122966087,0.00756656712014497,0.056177470451864,0.348931321980805
"777",17.52,0.000119307124683949,0.00109082615769554,0.0075141282086807,0.0559446499074453,0.348643836315014
"778",17.54,0.000118012268690638,0.00108079183518879,0.00746204085950245,0.0557127230125473,0.348356175948632
"779",17.56,0.000116731147189486,0.00107084747784647,0.0074103028368027,0.0554816868435176,0.348068342634069
"780",17.58,0.000115463618801642,0.00106099230779104,0.00735891191770591,0.0552515384822378,0.347780338117251
"781",17.6,0.00011420954354512,0.00105122555351364,0.00730786589220801,0.0550222750161509,0.34749216413764
"782",17.62,0.000112968782821803,0.00104154644982649,0.00725716256311619,0.05479389353829,0.347203822428263
"783",17.64,0.000111741199404552,0.00103195423781554,0.00720679974598856,0.0545663911473053,0.346915314715728
"784",17.66,0.000110526657424424,0.00102244816479344,0.00715677526907414,0.0543397649474904,0.346626642720248
"785",17.68,0.000109325022357999,0.00101302748425281,0.00710708697325284,0.0541140120488095,0.346337808155666
"786",17.7,0.000108136161014816,0.00100369145581981,0.00705773271197559,0.0538891295669224,0.346048812729473
"787",17.72,0.000106959941524915,0.000994439345207996,0.00700871035120464,0.0536651146232106,0.345759658142829
"788",17.74,0.000105796233326482,0.000985270424172418,0.00696001776935383,0.0534419643448012,0.345470346090591
"789",17.76,0.000104644907153605,0.000976183970464115,0.00691165285722925,0.0532196758645925,0.345180878261327
"790",17.78,0.000103505835024126,0.000967179267784797,0.00686361351796968,0.0529982463212768,0.344891256337342
"791",17.8,0.000102378890227609,0.000958255605741885,0.00681589766698752,0.0527776728593648,0.344601481994701
"792",17.82,0.0001012639473134,0.000949412279803797,0.00676850323190954,0.0525579526292078,0.344311556903244
"793",17.84,0.000100160882078792,0.000940648591255539,0.00672142815251798,0.0523390827870211,0.344021482726614
"794",17.86,9.90695715572963e-05,0.000931963847154581,0.00667467038069166,0.0521210604949053,0.343731261122274
"795",17.88,9.79898940070097e-05,0.00092335736028701,0.00662822788034728,0.0519038829208684,0.34344089374153
"796",17.9,9.69217288990832e-05,0.000914828449123978,0.00658209862738086,0.0516875472388473,0.343150382229552
"797",17.92,9.58649569062892e-05,0.00090637643777841,0.00653628060960927,0.0514720506287277,0.342859728225393
"798",17.94,9.48194598916904e-05,0.000898000655962025,0.00649077182671198,0.0512573902763655,0.342568933362014
"799",17.96,9.3785120897402e-05,0.000889700438942598,0.00644557029017282,0.051043563373606,0.342277999266299
"800",17.98,9.27618241334557e-05,0.000881475127501543,0.0064006740232221,0.050830567118304,0.34198692755908
"801",18,9.17494549667565e-05,0.000873324067891735,0.00635608106077866,0.0506183987143423,0.341695719855158
"802",18.02,9.07478999101372e-05,0.00086524661179563,0.00631178944939217,0.0504070553716506,0.341404377763319
"803",18.04,8.97570466115077e-05,0.000857242116283654,0.00626779724718558,0.0501965343062242,0.341112902886359
"804",18.06,8.87767838430983e-05,0.000849309943772869,0.00622410252379769,0.0499868327401412,0.340821296821102
"805",18.08,8.78070014907966e-05,0.000841449461985902,0.00618070336032591,0.0497779479015804,0.340529561158422
"806",18.1,8.68475905435784e-05,0.000833660043910161,0.00613759784926915,0.0495698770248384,0.340237697483262
"807",18.12,8.58984430830286e-05,0.000825941067757305,0.00609478409447083,0.0493626173503459,0.339945707374651
"808",18.14,8.49594522729563e-05,0.000818291916922993,0.00605226021106213,0.0491561661246844,0.339653592405732
"809",18.16,8.40305123490988e-05,0.000810711979946896,0.00601002432540533,0.0489505206006018,0.339361354143773
"810",18.18,8.31115186089174e-05,0.000803200650472984,0.00596807457503733,0.0487456780370284,0.339068994150193
"811",18.2,8.22023674014807e-05,0.000795757327210062,0.00592640910861331,0.0485416356990912,0.338776513980581
"812",18.22,8.1302956117439e-05,0.00078838141389259,0.00588502608585063,0.0483383908581296,0.338483915184711
"813",18.24,8.04131831790852e-05,0.000781072319241749,0.00584392367747278,0.0481359407917093,0.338191199306567
"814",18.26,7.95329480305041e-05,0.000773829456926782,0.00580310006515357,0.0479342827836365,0.337898367884362
"815",18.28,7.86621511278078e-05,0.000766652245526584,0.00576255344146148,0.0477334141239713,0.337605422450553
"816",18.3,7.78006939294579e-05,0.000759540108491557,0.0057222820098041,0.0475333321090415,0.337312364531865
"817",18.32,7.69484788866732e-05,0.000752492474105726,0.00568228398437288,0.0473340340414552,0.337019195649308
"818",18.34,7.61054094339216e-05,0.000745508775449108,0.00564255759008791,0.0471355172301136,0.336725917318198
"819",18.36,7.52713899794971e-05,0.000738588450360333,0.00560310106254293,0.046937778990223,0.336432531048175
"820",18.38,7.44463258961797e-05,0.000731730941399529,0.00556391264795055,0.0467408166433073,0.33613903834322
"821",18.4,7.3630123511978e-05,0.00072493569581145,0.00552499060308753,0.0465446275172188,0.335845440701678
"822",18.42,7.28226901009553e-05,0.000718202165488864,0.00548633319524033,0.0463492089461502,0.335551739616274
"823",18.44,7.2023933874136e-05,0.000711529806936186,0.00544793870215086,0.0461545582706452,0.335257936574134
"824",18.46,7.12337639704935e-05,0.000704918081233365,0.00540980541196224,0.0459606728376088,0.334964033056801
"825",18.48,7.04520904480185e-05,0.000698366454000011,0.00537193162316491,0.0457675500003182,0.334670030540257
"826",18.5,6.96788242748671e-05,0.000691874395359783,0.00533431564454285,0.045575187118432,0.334375930494937
"827",18.52,6.8913877320588e-05,0.000685441379905008,0.00529695579511994,0.0453835815580008,0.334081734385754
"828",18.54,6.81571623474276e-05,0.000679066886661553,0.00525985040410657,0.0451927306914753,0.333787443672111
"829",18.56,6.74085930017143e-05,0.000672750399053941,0.00522299781084635,0.0450026318977164,0.333493059807923
"830",18.58,6.66680838053185e-05,0.000666491404870699,0.00518639636476308,0.0448132825620033,0.333198584241635
"831",18.6,6.59355501471908e-05,0.000660289396229963,0.00515004442530785,0.0446246800760419,0.332904018416239
"832",18.62,6.52109082749746e-05,0.000654143869545307,0.0051139403619063,0.0444368218379732,0.332609363769293
"833",18.64,6.44940752866957e-05,0.000648054325491818,0.00507808255390613,0.0442497052523808,0.33231462173294
"834",18.66,6.37849691225254e-05,0.000642020268972407,0.00504246939052474,0.0440633277302983,0.332019793733924
"835",18.68,6.30835085566195e-05,0.000636041209084357,0.00500709927079704,0.0438776866892171,0.331724881193608
"836",18.7,6.23896131890289e-05,0.0006301166590861,0.00497197060352352,0.0436927795530924,0.331429885527996
"837",18.72,6.17032034376852e-05,0.000624246136364237,0.0049370818072184,0.0435086037523508,0.331134808147744
"838",18.74,6.10242005304572e-05,0.00061842916240078,0.00490243131005805,0.0433251567238957,0.330839650458183
"839",18.76,6.03525264972812e-05,0.000612665262740631,0.00486801754982956,0.0431424359111142,0.330544413859336
"840",18.78,5.96881041623601e-05,0.000606953966959288,0.00483383897387947,0.0429604387638823,0.330249099745933
"841",18.8,5.90308571364355e-05,0.000601294808630781,0.00479989403906275,0.0427791627385707,0.32995370950743
"842",18.82,5.83807098091292e-05,0.000595687325295834,0.00476618121169188,0.0425986052980499,0.329658244528029
"843",18.84,5.77375873413539e-05,0.000590131058430252,0.00473269896748621,0.0424187639116953,0.329362706186689
"844",18.86,5.71014156577934e-05,0.000584625553413535,0.00469944579152145,0.0422396360553918,0.329067095857151
"845",18.88,5.64721214394513e-05,0.000579170359497715,0.00466642017817935,0.0420612192115384,0.32877141490795
"846",18.9,5.58496321162679e-05,0.000573765029776413,0.00463362063109757,0.0418835108690522,0.328475664702433
"847",18.92,5.52338758598034e-05,0.000568409121154119,0.00460104566311977,0.0417065085233724,0.328179846598779
"848",18.94,5.46247815759898e-05,0.000563102194315692,0.00456869379624585,0.0415302096764642,0.327883961950011
"849",18.96,5.40222788979466e-05,0.000557843813696073,0.0045365635615824,0.0413546118368219,0.327588012104018
"850",18.98,5.34262981788651e-05,0.000552633547450228,0.00450465349929331,0.0411797125194722,0.327291998403569
"851",19,5.28367704849555e-05,0.000547470967423291,0.00447296215855063,0.0410055092459772,0.326995922186332
"852",19.02,5.22536275884601e-05,0.000542355649120934,0.00444148809748557,0.0408319995444371,0.326699784784886
"853",19.04,5.16768019607302e-05,0.000537287171679948,0.00441022988313965,0.0406591809494928,0.326403587526745
"854",19.06,5.11062267653664e-05,0.000532265117839028,0.0043791860914162,0.0404870510023276,0.326107331734368
"855",19.08,5.05418358514225e-05,0.000527289073909784,0.00434835530703182,0.0403156072506698,0.32581101872518
"856",19.1,4.99835637466717e-05,0.00052235862974795,0.00431773612346827,0.0401448472487942,0.325514649811586
"857",19.12,4.94313456509348e-05,0.000517473378724805,0.00428732714292435,0.0399747685575237,0.32521822630099
"858",19.14,4.888511742947e-05,0.000512632917698804,0.00425712697626809,0.0398053687442303,0.324921749495806
"859",19.16,4.83448156064236e-05,0.000507836846987414,0.0042271342429891,0.0396366453828368,0.324625220693483
"860",19.18,4.78103773583419e-05,0.000503084770339153,0.0041973475711511,0.039468596053817,0.324328641186512
"861",19.2,4.7281740507742e-05,0.000498376294905836,0.00416776559734465,0.0393012183441967,0.324032012262449
"862",19.22,4.67588435167434e-05,0.000493711031215024,0.0041383869666401,0.0391345098475543,0.323735335203928
"863",19.24,4.6241625480757e-05,0.00048908859314267,0.00410921033254065,0.0389684681640205,0.323438611288678
"864",19.26,4.57300261222349e-05,0.000484508597885973,0.00408023435693573,0.038803090900279,0.323141841789539
"865",19.28,4.52239857844755e-05,0.000479970665936421,0.00405145771005443,0.0386383756695654,0.322845027974477
"866",19.3,4.47234454254888e-05,0.000475474421053043,0.00402287907041921,0.0384743200916678,0.322548171106601
"867",19.32,4.42283466119167e-05,0.00047101949023585,0.00399449712479982,0.0383109217929254,0.322251272444179
"868",19.34,4.37386315130112e-05,0.000466605503699474,0.00396631056816733,0.0381481784062281,0.321954333240653
"869",19.36,4.32542428946681e-05,0.000462232094847005,0.00393831810364842,0.0379860875710153,0.321657354744654
"870",19.38,4.27751241135165e-05,0.000457898900244012,0.00391051844247984,0.0378246469332749,0.321360338200019
"871",19.4,4.23012191110635e-05,0.000453605559592769,0.00388291030396303,0.0376638541455417,0.321063284845809
"872",19.42,4.18324724078938e-05,0.000449351715706663,0.00385549241541902,0.037503706866896,0.320766195916318
"873",19.44,4.13688290979225e-05,0.00044513701448479,0.00382826351214343,0.0373442027629616,0.320469072641093
"874",19.46,4.09102348427033e-05,0.000440961104886749,0.00380122233736168,0.0371853395059042,0.320171916244951
"875",19.48,4.0456635865789e-05,0.000436823638907617,0.00377436764218446,0.0370271147744286,0.31987472794799
"876",19.5,4.00079789471447e-05,0.000432724271553108,0.00374769818556331,0.0368695262537773,0.319577508965607
"877",19.52,3.95642114176142e-05,0.000428662660814926,0.00372121273424642,0.0367125716357271,0.319280260508513
"878",19.54,3.91252811534376e-05,0.000424638467646294,0.00369491006273464,0.0365562486185869,0.318982983782745
"879",19.56,3.86911365708208e-05,0.000420651355937668,0.00366878895323766,0.0364005549071949,0.318685679989689
"880",19.58,3.82617266205563e-05,0.000416700992492636,0.0036428481956304,0.0362454882129151,0.318388350326085
"881",19.6,3.78370007826942e-05,0.000412787047003995,0.00361708658740957,0.0360910462536347,0.31809099598405
"882",19.62,3.74169090612634e-05,0.000408909192030004,0.00359150293365042,0.0359372267537603,0.31779361815109
"883",19.64,3.70014019790428e-05,0.000405067102970825,0.00356609604696372,0.0357840274442144,0.317496218010113
"884",19.66,3.65904305723819e-05,0.000401260458045131,0.00354086474745287,0.0356314460624319,0.317198796739447
"885",19.68,3.61839463860704e-05,0.000397488938266897,0.00351580786267127,0.0354794803523561,0.316901355512854
"886",19.7,3.57819014682556e-05,0.000393752227422361,0.00349092422757982,0.0353281280644345,0.316603895499542
"887",19.72,3.53842483654088e-05,0.000390050012047166,0.00346621268450465,0.035177386955615,0.316306417864186
"888",19.74,3.49909401173383e-05,0.000386381981403666,0.00344167208309499,0.0350272547893411,0.316008923766934
"889",19.76,3.46019302522516e-05,0.000382747827458414,0.00341730128028134,0.034877729335548,0.315711414363429
"890",19.78,3.42171727818614e-05,0.000379147244859807,0.00339309914023366,0.0347288083706573,0.31541389080482
"891",19.8,3.3836622196541e-05,0.000375579930915915,0.00336906453431992,0.0345804896775724,0.315116354237778
"892",19.82,3.34602334605239e-05,0.00037204558557247,0.00334519634106473,0.0344327710456739,0.314818805804507
"893",19.84,3.30879620071499e-05,0.000368543911391023,0.00332149344610818,0.034285650270814,0.314521246642764
"894",19.86,3.27197637341557e-05,0.000365074613527271,0.00329795474216492,0.0341391251553116,0.31422367788587
"895",19.88,3.23555949990109e-05,0.000361637399709544,0.00327457912898336,0.0339931935079467,0.313926100662721
"896",19.9,3.19954126142986e-05,0.000358231980217463,0.00325136551330509,0.0338478531439551,0.31362851609781
"897",19.92,3.16391738431391e-05,0.000354858067860752,0.00322831280882451,0.0337031018850222,0.313330925311234
"898",19.94,3.12868363946585e-05,0.000351515377958223,0.00320541993614859,0.0335589375592782,0.313033329418712
"899",19.96,3.09383584194993e-05,0.000348203628316911,0.00318268582275685,0.0334153580012908,0.312735729531599
"900",19.98,3.05936985053752e-05,0.000344922539211377,0.00316010940296158,0.0332723610520605,0.312438126756898
"901",20,3.0252815672667e-05,0.000341671833363166,0.00313768961786812,0.0331299445590133,0.312140522197274
"902",20.02,2.99156693700622e-05,0.000338451235920425,0.00311542541533546,0.032988106375995,0.311842916951071
"903",20.04,2.95822194702349e-05,0.000335260474437675,0.00309331574993693,0.0328468443632644,0.311545312112321
"904",20.06,2.92524262655682e-05,0.00033209927885574,0.00307135958292114,0.0327061563874868,0.311247708770764
"905",20.08,2.89262504639168e-05,0.000328967381481833,0.00304955588217303,0.0325660403217275,0.310950108011855
"906",20.1,2.86036531844113e-05,0.000325864516969792,0.00302790362217523,0.0324264940454445,0.310652510916783
"907",20.12,2.82845959533013e-05,0.000322790422300472,0.00300640178396944,0.032287515444482,0.310354918562482
"908",20.14,2.79690406998399e-05,0.000319744836762287,0.00298504935511814,0.0321491024110629,0.310057332021644
"909",20.16,2.76569497522073e-05,0.000316727501931899,0.00296384532966639,0.0320112528437819,0.309759752362735
"910",20.18,2.73482858334731e-05,0.000313738161655065,0.00294278870810389,0.0318739646475978,0.309462180650008
"911",20.2,2.70430120575982e-05,0.000310776562027628,0.00292187849732712,0.0317372357338267,0.309164617943514
"912",20.22,2.67410919254752e-05,0.00030784245137665,0.00290111371060179,0.0316010640201337,0.308867065299119
"913",20.24,2.64424893210062e-05,0.000304935580241705,0.00288049336752535,0.0314654474305257,0.308569523768512
"914",20.26,2.61471685072199e-05,0.000302055701356303,0.00286001649398976,0.0313303838953435,0.308271994399226
"915",20.28,2.58550941224244e-05,0.000299202569629472,0.00283968212214443,0.0311958713512539,0.307974478234643
"916",20.3,2.55662311763991e-05,0.00029637594212747,0.00281948929035932,0.0310619077412417,0.307676976314016
"917",20.32,2.52805450466218e-05,0.000293575578055654,0.00279943704318822,0.0309284910146015,0.307379489672472
"918",20.34,2.49980014745332e-05,0.000290801238740477,0.00277952443133223,0.0307956191269298,0.307082019341035
"919",20.36,2.47185665618378e-05,0.00028805268761164,0.00275975051160341,0.0306632900401161,0.306784566346631
"920",20.38,2.44422067668395e-05,0.000285329690184369,0.0027401143468886,0.0305315017223353,0.306487131712107
"921",20.4,2.41688889008144e-05,0.000282632014041842,0.00272061500611346,0.0304002521480385,0.306189716456241
"922",20.42,2.38985801244173e-05,0.000279959428817751,0.00270125156420661,0.0302695392979445,0.305892321593756
"923",20.44,2.36312479441239e-05,0.000277311706178995,0.00268202310206401,0.0301393611590316,0.305594948135331
"924",20.46,2.33668602087075e-05,0.000274688619808519,0.00266292870651353,0.030009715724528,0.305297597087615
"925",20.48,2.31053851057499e-05,0.000272089945388281,0.00264396747027963,0.0298806009939035,0.305000269453243
"926",20.5,2.28467911581861e-05,0.000269515460582354,0.00262513849194827,0.0297520149728603,0.304702966230843
"927",20.52,2.2591047220883e-05,0.000266964945020165,0.00260644087593198,0.0296239556733239,0.304405688415052
"928",20.54,2.23381224772509e-05,0.000264438180279861,0.00258787373243511,0.029496421113434,0.304108436996529
"929",20.56,2.2087986435889e-05,0.000261934949871809,0.00256943617741926,0.0293694093175349,0.303811212961966
"930",20.58,2.18406089272624e-05,0.00025945503922223,0.00255112733256882,0.0292429183161668,0.303514017294101
"931",20.6,2.15959601004125e-05,0.000256998235656953,0.00253294632525684,0.0291169461460556,0.303216850971732
"932",20.62,2.13540104196994e-05,0.000254564328385311,0.00251489228851086,0.0289914908501041,0.302919714969728
"933",20.64,2.11147306615756e-05,0.000252153108484147,0.00249696436097912,0.0288665504773818,0.302622610259041
"934",20.66,2.08780919113919e-05,0.000249764368881969,0.00247916168689679,0.0287421230831154,0.30232553780672
"935",20.68,2.06440655602341e-05,0.000247397904343209,0.00246148341605245,0.0286182067286792,0.302028498575923
"936",20.7,2.04126233017913e-05,0.000245053511452623,0.00244392870375472,0.0284947994815849,0.301731493525928
"937",20.72,2.01837371292542e-05,0.000242730988599807,0.00242649671079907,0.0283718994154722,0.301434523612145
"938",20.74,1.99573793322443e-05,0.000240430135963836,0.00240918660343477,0.0282495046100982,0.301137589786133
"939",20.76,1.9733522493773e-05,0.000238150755498037,0.00239199755333208,0.0281276131513276,0.300840692995604
"940",20.78,1.95121394872307e-05,0.000235892650914861,0.0023749287375495,0.0280062231311224,0.300543834184444
"941",20.8,1.92932034734053e-05,0.000233655627670901,0.0023579793385013,0.0278853326475321,0.300247014292717
"942",20.82,1.90766878975304e-05,0.00023143949295201,0.00234114854392514,0.0277649398046827,0.299950234256684
"943",20.84,1.88625664863624e-05,0.000229244055658553,0.0023244355468499,0.0276450427127667,0.29965349500881
"944",20.86,1.86508132452857e-05,0.000227069126390761,0.00230783954556367,0.0275256394880329,0.299356797477778
"945",20.88,1.84414024554477e-05,0.000224914517434221,0.00229135974358189,0.0274067282527753,0.299060142588501
"946",20.9,1.8234308670921e-05,0.000222780042745464,0.00227499534961566,0.0272883071353228,0.298763531262134
"947",20.92,1.8029506715894e-05,0.000220665517937686,0.00225874557754026,0.0271703742700288,0.298466964416086
"948",20.94,1.78269716818891e-05,0.000218570760266568,0.00224260964636374,0.02705292779726,0.29817044296403
"949",20.96,1.76266789250087e-05,0.000216495588616218,0.00222658678019578,0.0269359658633858,0.297873967815916
"950",20.98,1.7428604063208e-05,0.000214439823485229,0.00221067620821663,0.0268194866207677,0.297577539877986
"951",21,1.72327229735948e-05,0.000212403286972844,0.0021948771646463,0.0267034882277478,0.297281160052778
"952",21.02,1.70390117897564e-05,0.000210385802765231,0.00217918888871379,0.0265879688486387,0.296984829239145
"953",21.04,1.68474468991125e-05,0.000208387196121874,0.00216361062462662,0.0264729266537113,0.296688548332264
"954",21.06,1.66580049402948e-05,0.000206407293862073,0.00214814162154043,0.026358359819185,0.296392318223645
"955",21.08,1.6470662800552e-05,0.000204445924351549,0.00213278113352874,0.0262442665272155,0.296096139801148
"956",21.1,1.6285397613181e-05,0.00020250291748916,0.00211752841955296,0.026130644965884,0.29580001394899
"957",21.12,1.61021867549836e-05,0.000200578104693727,0.00210238274343244,0.0260174933291861,0.295503941547756
"958",21.14,1.59210078437477e-05,0.00019867131889096,0.00208734337381475,0.0259048098170202,0.295207923474417
"959",21.16,1.57418387357549e-05,0.000196782394500498,0.00207240958414614,0.0257925926351761,0.294911960602331
"960",21.18,1.55646575233114e-05,0.000194911167423048,0.00205758065264207,0.0256808399953239,0.294616053801265
"961",21.2,1.53894425323045e-05,0.000193057475027632,0.00204285586225799,0.0255695501150022,0.294320203937398
"962",21.22,1.52161723197829e-05,0.000191221156138933,0.00202823450066024,0.0254587212176066,0.294024411873337
"963",21.24,1.50448256715615e-05,0.000189402051024751,0.00201371586019707,0.0253483515323782,0.293728678468126
"964",21.26,1.48753815998495e-05,0.000187600001383556,0.00199929923786989,0.0252384392943922,0.29343300457726
"965",21.28,1.47078193409024e-05,0.000185814850332142,0.00198498393530461,0.0251289827445455,0.293137391052692
"966",21.3,1.4542118352698e-05,0.000184046442393386,0.00197076925872318,0.0250199801295458,0.292841838742847
"967",21.32,1.43782583126343e-05,0.000182294623484098,0.00195665451891524,0.0249114297018994,0.292546348492633
"968",21.34,1.42162191152518e-05,0.000180559240902986,0.00194263903120997,0.0248033297198993,0.29225092114345
"969",21.36,1.40559808699777e-05,0.000178840143318698,0.00192872211544809,0.0246956784476136,0.291955557533204
"970",21.38,1.38975238988927e-05,0.000177137180757983,0.00191490309595392,0.0245884741548733,0.291660258496315
"971",21.4,1.37408287345204e-05,0.000175450204593934,0.00190118130150777,0.0244817151172606,0.291365024863731
"972",21.42,1.35858761176388e-05,0.000173779067534332,0.00188755606531829,0.024375399616097,0.291069857462935
"973",21.44,1.34326469951134e-05,0.000172123623610088,0.00187402672499511,0.0242695259384306,0.29077475711796
"974",21.46,1.32811225177526e-05,0.000170483728163777,0.00186059262252153,0.024164092377025,0.290479724649397
"975",21.48,1.31312840381838e-05,0.000168859237838265,0.00184725310422747,0.0240590972303462,0.290184760874408
"976",21.5,1.29831131087515e-05,0.000167250010565433,0.00183400752076244,0.0239545388025513,0.289889866606733
"977",21.52,1.28365914794362e-05,0.00016565590555499,0.0018208552270688,0.0238504154034757,0.289595042656704
"978",21.54,1.26917010957941e-05,0.000164076783283382,0.00180779558235499,0.0237467253486211,0.289300289831257
"979",21.56,1.25484240969177e-05,0.000162512505482786,0.00179482795006912,0.0236434669591434,0.289005608933939
"980",21.58,1.24067428134166e-05,0.000160962935130202,0.00178195169787251,0.0235406385618399,0.288711000764918
"981",21.6,1.22666397654193e-05,0.000159427936436631,0.00176916619761351,0.0234382384891377,0.288416466120999
"982",21.62,1.21280976605941e-05,0.000157907374836341,0.00175647082530139,0.0233362650790805,0.288122005795631
"983",21.64,1.19910993921905e-05,0.000156401116976224,0.00174386496108044,0.0232347166753168,0.287827620578915
"984",21.66,1.18556280371006e-05,0.000154909030705239,0.0017313479892041,0.0231335916270874,0.287533311257619
"985",21.68,1.17216668539392e-05,0.000153430985063948,0.0017189192980094,0.0230328882892125,0.287239078615188
"986",21.7,1.15891992811444e-05,0.000151966850274127,0.00170657827989138,0.0229326050220797,0.286944923431751
"987",21.72,1.14582089350959e-05,0.000150516497728473,0.00169432433127777,0.0228327401916313,0.286650846484133
"988",21.74,1.13286796082536e-05,0.000149079799980396,0.00168215685260375,0.0227332921693515,0.286356848545869
"989",21.76,1.12005952673145e-05,0.000147656630733887,0.00167007524828685,0.0226342593322543,0.286062930387208
"990",21.78,1.10739400513881e-05,0.00014624686483348,0.00165807892670204,0.0225356400628705,0.285769092775127
"991",21.8,1.09486982701903e-05,0.000144850378254291,0.00164616730015689,0.0224374327492351,0.285475336473342
"992",21.82,1.08248544022555e-05,0.00014346704809214,0.00163433978486694,0.0223396357848749,0.285181662242315
"993",21.84,1.07023930931673e-05,0.000142096752553763,0.00162259580093117,0.0222422475687954,0.284888070839268
"994",21.86,1.05812991538063e-05,0.000140739370947091,0.00161093477230759,0.0221452665054683,0.284594563018189
"995",21.88,1.04615575586162e-05,0.000139394783671622,0.00159935612678902,0.0220486910048191,0.284301139529846
"996",21.9,1.03431534438875e-05,0.000138062872208871,0.00158785929597895,0.0219525194822134,0.284007801121794
"997",21.92,1.02260721060581e-05,0.000136743519112893,0.0015764437152676,0.0218567503584453,0.283714548538387
"998",21.94,1.01102990000317e-05,0.000135436608000894,0.00156510882380803,0.0217613820597237,0.283421382520788
"999",21.96,9.99581973751301e-06,0.000134142023543912,0.00155385406449249,0.0216664130176596,0.283128303806977
"1000",21.98,9.88262008535965e-06,0.000132859651457584,0.00154267888392882,0.0215718416692538,0.282835313131764
"1001",22,9.77068596395128e-06,0.000131589378492981,0.001531582732417,0.0214776664568832,0.282542411226795
"1002",22.02,9.66000344557488e-06,0.000130331092427529,0.00152056506392588,0.0213838858282887,0.282249598820567
"1003",22.04,9.5505587528267e-06,0.000129084682055998,0.00150962533607,0.0212904982365618,0.281956876638432
"1004",22.06,9.44233825703026e-06,0.000127850037181574,0.00149876301008654,0.0211975021401317,0.281664245402612
"1005",22.08,9.33532847667065e-06,0.000126627048606994,0.0014879775508124,0.0211048960027524,0.281371705832206
"1006",22.1,9.22951607584469e-06,0.000125415608125771,0.00147726842666148,0.0210126782934902,0.281079258643199
"1007",22.12,9.12488786272675e-06,0.000124215608513481,0.00146663510960197,0.0209208474867097,0.280786904548475
"1008",22.14,9.02143078805046e-06,0.000123026943519123,0.00145607707513389,0.0208294020620619,0.280494644257823
"1009",22.16,8.91913194360565e-06,0.000121849507856562,0.00144559380226665,0.0207383405044704,0.280202478477951
"1010",22.18,8.81797856075083e-06,0.00012068319719603,0.00143518477349683,0.0206476613041188,0.279910407912491
"1011",22.2,8.7179580089407e-06,0.000119527908155709,0.00142484947478607,0.0205573629564375,0.279618433262011
"1012",22.22,8.61905779426876e-06,0.000118383538293383,0.00141458739553899,0.0204674439620905,0.279326555224023
"1013",22.24,8.52126555802478e-06,0.000117249986098152,0.0014043980285814,0.0203779028269627,0.279034774492998
"1014",22.26,8.42456907526714e-06,0.000116127150982228,0.00139428087013851,0.0202887380621467,0.278743091760366
"1015",22.28,8.32895625340948e-06,0.000115014933272791,0.00138423541981329,0.0201999481839292,0.278451507714535
"1016",22.3,8.23441513082211e-06,0.000113913234203918,0.00137426118056503,0.0201115317137788,0.278160023040894
"1017",22.32,8.14093387544761e-06,0.000112821955908577,0.0013643576586879,0.0200234871783321,0.277868638421826
"1018",22.34,8.04850078343051e-06,0.000111741001410695,0.00135452436378975,0.019935813109381,0.277577354536714
"1019",22.36,7.9571042777612e-06,0.000110670274617282,0.00134476080877096,0.0198485080438594,0.277286172061955
"1020",22.38,7.86673290693358e-06,0.000109609680310635,0.00133506650980344,0.01976157052383,0.276995091670966
"1021",22.4,7.77737534361653e-06,0.000108559124140594,0.00132544098630975,0.0196749990964716,0.276704114034193
"1022",22.42,7.68902038333907e-06,0.000107518512616876,0.00131588376094235,0.0195887923140652,0.276413239819122
"1023",22.44,7.60165694318882e-06,0.000106487753101465,0.00130639435956293,0.0195029487339813,0.276122469690288
"1024",22.46,7.51527406052408e-06,0.000105466753801071,0.00129697231122196,0.0194174669186668,0.275831804309284
"1025",22.48,7.42986089169891e-06,0.000104455423759651,0.00128761714813819,0.0193323454356315,0.27554124433477
"1026",22.5,7.34540671080147e-06,0.000103453672850994,0.00127832840567847,0.0192475828574352,0.275250790422481
"1027",22.52,7.26190090840522e-06,0.000102461411771371,0.00126910562233754,0.0191631777616743,0.274960443225239
"1028",22.54,7.17933299033306e-06,0.000101478552032242,0.00125994833971798,0.0190791287309685,0.27467020339296
"1029",22.56,7.09769257643408e-06,0.000100505005953031,0.00125085610251033,0.0189954343529482,0.274380071572663
"1030",22.58,7.01696939937297e-06,9.95406866539585e-05,0.00124182845847322,0.0189120932202404,0.274090048408479
"1031",22.6,6.93715330343193e-06,9.85855080489356e-05,0.00123286495841374,0.0188291039304563,0.273800134541662
"1032",22.62,6.85823424332482e-06,9.76393848385204e-05,0.00122396515616785,0.0187464650861775,0.273510330610597
"1033",22.64,6.78020228302357e-06,9.6702232502932e-05,0.00121512860858088,0.0186641752949431,0.273220637250808
"1034",22.66,6.70304759459676e-06,9.57739672951255e-05,0.00120635487548822,0.0185822331692365,0.272931055094965
"1035",22.68,6.62676045706012e-06,9.48545062339253e-05,0.00119764351969612,0.0185006373264719,0.2726415847729
"1036",22.7,6.55133125523887e-06,9.39437670972174e-05,0.0011889941069625,0.0184193863889813,0.272352226911608
"1037",22.72,6.47675047864183e-06,9.30416684151993e-05,0.00118040620597801,0.0183384789840012,0.27206298213526
"1038",22.74,6.4030087203472e-06,9.21481294636877e-05,0.00117187938834709,0.0182579137436595,0.271773851065211
"1039",22.76,6.33009667589983e-06,9.1263070257484e-05,0.00116341322856925,0.0181776893049621,0.271484834320011
"1040",22.78,6.2580051422198e-06,9.03864115437951e-05,0.00115500730402033,0.0180978043097797,0.271195932515407
"1041",22.8,6.1867250165224e-06,8.95180747957114e-05,0.00114666119493401,0.0180182574048346,0.270907146264361
"1042",22.82,6.1162472952493e-06,8.86579822057411e-05,0.00113837448438332,0.0179390472416876,0.270618476177051
"1043",22.84,6.04656307301063e-06,8.78060566793983e-05,0.00113014675826232,0.0178601724767244,0.270329922860884
"1044",22.86,5.97766354153818e-06,8.69622218288473e-05,0.00112197760526788,0.0177816317711431,0.270041486920503
"1045",22.88,5.90953998864937e-06,8.61264019666008e-05,0.00111386661688154,0.01770342379094,0.269753168957797
"1046",22.9,5.84218379722192e-06,8.52985220992719e-05,0.00110581338735151,0.0176255472068973,0.269464969571908
"1047",22.92,5.77558644417924e-06,8.4478507921381e-05,0.00109781751367478,0.0175480006945692,0.26917688935924
"1048",22.94,5.70973949948627e-06,8.36662858092134e-05,0.00108987859557931,0.0174707829342692,0.268888928913468
"1049",22.96,5.64463462515574e-06,8.28617828147321e-05,0.00108199623550633,0.0173938926110565,0.268601088825547
"1050",22.98,5.58026357426481e-06,8.20649266595415e-05,0.00107417003859279,0.017317328414723,0.26831336968372
"1051",23,5.51661818998185e-06,8.12756457289033e-05,0.00106639961265385,0.0172410890397802,0.268025772073525
"1052",23.02,5.45369040460337e-06,8.04938690658037e-05,0.00105868456816552,0.0171651731854457,0.267738296577806
"1053",23.04,5.39147223860093e-06,7.97195263650721e-05,0.00105102451824738,0.0170895795556301,0.26745094377672
"1054",23.06,5.32995579967798e-06,7.89525479675501e-05,0.00104341907864544,0.0170143068589242,0.267163714247746
"1055",23.08,5.2691332818365e-06,7.819286485431e-05,0.00103586786771505,0.0169393538085852,0.266876608565693
"1056",23.1,5.20899696445339e-06,7.74404086409254e-05,0.00102837050640398,0.0168647191225241,0.266589627302709
"1057",23.12,5.14953921136638e-06,7.66951115717875e-05,0.0010209266182355,0.016790401523292,0.266302771028286
"1058",23.14,5.09075246996955e-06,7.59569065144742e-05,0.00101353582929169,0.0167163997380674,0.266016040309275
"1059",23.16,5.03262927031822e-06,7.52257269541653e-05,0.00100619776819675,0.0166427124986429,0.265729435709887
"1060",23.18,4.97516222424319e-06,7.45015069881068e-05,0.000998912066100457,0.0165693385414118,0.265442957791708
"1061",23.2,4.91834402447425e-06,7.37841813201231e-05,0.000991678356661699,0.0164962766073554,0.265156607113702
"1062",23.22,4.8621674437727e-06,7.30736852551762e-05,0.000984496276032148,0.0164235254420295,0.264870384232219
"1063",23.24,4.80662533407308e-06,7.23699546939721e-05,0.000977365462839982,0.0163510837955515,0.26458428970101
"1064",23.26,4.75171062563381e-06,7.16729261276142e-05,0.000970285558173744,0.0162789504225872,0.264298324071227
"1065",23.28,4.69741632619657e-06,7.09825366323024e-05,0.000963256205566273,0.0162071240823379,0.264012487891434
"1066",23.3,4.64373552015466e-06,7.02987238640784e-05,0.000956277050978749,0.0161356035385267,0.263726781707619
"1067",23.32,4.59066136772992e-06,6.96214260536163e-05,0.000949347742784833,0.0160643875593862,0.263441206063197
"1068",23.34,4.5381871041583e-06,6.89505820010588e-05,0.000942467931754893,0.0159934749176449,0.263155761499018
"1069",23.36,4.48630603888391e-06,6.82861310708975e-05,0.000935637271040339,0.0159228643905143,0.26287044855338
"1070",23.38,4.43501155476157e-06,6.76280131868982e-05,0.000928855416158047,0.0158525547596761,0.262585267762031
"1071",23.4,4.38429710726758e-06,6.69761688270699e-05,0.000922122024974876,0.0157825448112685,0.262300219658183
"1072",23.42,4.33415622371896e-06,6.63305390186777e-05,0.000915436757692289,0.0157128333358738,0.262015304772515
"1073",23.44,4.2845825025006e-06,6.56910653332985e-05,0.00090879927683105,0.0156434191285051,0.261730523633182
"1074",23.46,4.23556961230075e-06,6.50576898819203e-05,0.000902209247216038,0.0155743009885934,0.261445876765825
"1075",23.48,4.18711129135435e-06,6.44303553100839e-05,0.000895666335961133,0.0155054777199746,0.261161364693578
"1076",23.5,4.13920134669439e-06,6.38090047930665e-05,0.000889170212454208,0.0154369481308762,0.260876987937073
"1077",23.52,4.09183365341111e-06,6.31935820311078e-05,0.000882720548342207,0.0153687110339049,0.260592747014454
"1078",23.54,4.04500215391892e-06,6.25840312446771e-05,0.000876317017516316,0.0153007652460331,0.260308642441378
"1079",23.56,3.99870085723105e-06,6.1980297169782e-05,0.000869959296097224,0.0152331095885863,0.260024674731028
"1080",23.58,3.95292383824183e-06,6.13823250533177e-05,0.000863647062420475,0.0151657428872301,0.259740844394117
"1081",23.6,3.90766523701652e-06,6.07900606484573e-05,0.000857379997021915,0.015098663971957,0.2594571519389
"1082",23.62,3.8629192580885e-06,6.02034502100814e-05,0.000851157782623217,0.0150318716770741,0.259173597871175
"1083",23.64,3.81868016976398e-06,5.96224404902486e-05,0.000844980104117507,0.0149653648411895,0.2588901826943
"1084",23.66,3.77494230343395e-06,5.9046978733705e-05,0.00083884664855507,0.0148991423071998,0.258606906909191
"1085",23.68,3.73170005289336e-06,5.84770126734329e-05,0.000832757105129153,0.0148332029222774,0.258323771014339
"1086",23.7,3.68894787366749e-06,5.79124905262384e-05,0.000826711165161844,0.0147675455378573,0.258040775505809
"1087",23.72,3.64668028234544e-06,5.73533609883779e-05,0.00082070852209005,0.0147021690096243,0.257757920877252
"1088",23.74,3.60489185592052e-06,5.67995732312219e-05,0.000814748871451552,0.0146370721975005,0.257475207619915
"1089",23.76,3.56357723113776e-06,5.62510768969586e-05,0.000808831910871156,0.0145722539656321,0.257192636222642
"1090",23.78,3.52273110384813e-06,5.57078220943326e-05,0.000802957340046914,0.0145077131823771,0.256910207171889
"1091",23.8,3.48234822836969e-06,5.51697593944232e-05,0.000797124860736453,0.0144434487202918,0.256627920951724
"1092",23.82,3.44242341685539e-06,5.46368398264578e-05,0.000791334176743366,0.0143794594561187,0.256345778043841
"1093",23.84,3.4029515386676e-06,5.41090148736635e-05,0.000785584993903704,0.0143157442707735,0.256063778927565
"1094",23.86,3.36392751975921e-06,5.35862364691544e-05,0.000779877020072542,0.0142523020493325,0.255781924079857
"1095",23.88,3.32534634206125e-06,5.30684569918545e-05,0.000774209965110633,0.0141891316810197,0.255500213975326
"1096",23.9,3.287203042877e-06,5.25556292624572e-05,0.000768583540871142,0.0141262320591941,0.255218649086232
"1097",23.92,3.24949271428254e-06,5.20477065394202e-05,0.00076299746118647,0.0140636020813373,0.254937229882497
"1098",23.94,3.21221050253351e-06,5.15446425149944e-05,0.000757451441855147,0.0140012406490405,0.254655956831711
"1099",23.96,3.17535160747825e-06,5.10463913112894e-05,0.000751945200628817,0.0139391466679924,0.254374830399139
"1100",23.98,3.13891128197712e-06,5.05529074763725e-05,0.000746478457199303,0.0138773190479657,0.254093851047728
"1101",24,3.10288483132796e-06,5.0064145980402e-05,0.000741050933185746,0.0138157567028053,0.253813019238115
"1102",24.02,3.06726761269761e-06,4.95800622117949e-05,0.000735662352121835,0.0137544585504155,0.253532335428636
"1103",24.04,3.03205503455943e-06,4.91006119734283e-05,0.000730312439443105,0.0136934235127472,0.253251800075328
"1104",24.06,2.99724255613688e-06,4.86257514788736e-05,0.000725000922474322,0.0136326505157856,0.252971413631943
"1105",24.08,2.96282568685283e-06,4.8155437348665e-05,0.000719727530416948,0.0135721384895373,0.252691176549951
"1106",24.1,2.92879998578486e-06,4.76896266065998e-05,0.000714491994336678,0.0135118863680185,0.252411089278547
"1107",24.12,2.89516106112624e-06,4.72282766760719e-05,0.000709294047151058,0.0134518930892418,0.252131152264661
"1108",24.14,2.86190456965263e-06,4.6771345376437e-05,0.000704133423617182,0.013392157595204,0.251851365952963
"1109",24.16,2.82902621619449e-06,4.63187909194111e-05,0.000699009860319466,0.0133326788318737,0.251571730785868
"1110",24.18,2.79652175311503e-06,4.58705719054992e-05,0.000693923095657498,0.0132734557491788,0.251292247203551
"1111",24.2,2.76438697979372e-06,4.54266473204569e-05,0.000688872869833962,0.013214487300994,0.251012915643945
"1112",24.22,2.7326177421153e-06,4.4986976531782e-05,0.000683858924842641,0.0131557724451286,0.250733736542752
"1113",24.24,2.70120993196418e-06,4.45515192852384e-05,0.000678881004456495,0.0130973101433139,0.250454710333453
"1114",24.26,2.67015948672428e-06,4.41202357014098e-05,0.000673938854215815,0.0130390993611911,0.250175837447308
"1115",24.28,2.63946238878407e-06,4.36930862722838e-05,0.000669032221416443,0.0129811390682987,0.249897118313371
"1116",24.3,2.60911466504698e-06,4.32700318578669e-05,0.000664160855098082,0.0129234282380603,0.249618553358489
"1117",24.32,2.57911238644694e-06,4.2851033682829e-05,0.000659324506032664,0.0128659658477724,0.249340143007318
"1118",24.34,2.54945166746917e-06,4.24360533331776e-05,0.000654522926712804,0.0128087508785918,0.249061887682321
"1119",24.36,2.52012866567593e-06,4.20250527529615e-05,0.000649755871340314,0.0127517823155238,0.24878378780378
"1120",24.38,2.49113958123743e-06,4.16179942410038e-05,0.000645023095814802,0.0126950591474097,0.248505843789802
"1121",24.4,2.46248065646769e-06,4.12148404476635e-05,0.000640324357722336,0.0126385803669146,0.248228056056327
"1122",24.42,2.43414817536537e-06,4.08155543716268e-05,0.00063565941632418,0.012582344970515,0.247950425017132
"1123",24.44,2.40613846315942e-06,4.0420099356725e-05,0.000631028032545605,0.0125263519584873,0.24767295108384
"1124",24.46,2.37844788585968e-06,4.00284390887827e-05,0.000626429968964763,0.0124706003348948,0.247395634665927
"1125",24.48,2.35107284981215e-06,3.96405375924923e-05,0.000621864989801643,0.0124150891075763,0.247118476170728
"1126",24.5,2.32400980125914e-06,3.92563592283175e-05,0.000617332860907087,0.0123598172881334,0.246841476003442
"1127",24.52,2.29725522590397e-06,3.88758686894237e-05,0.00061283334975188,0.0123047838919188,0.246564634567144
"1128",24.54,2.27080564848042e-06,3.8499030998635e-05,0.000608366225415907,0.0122499879380242,0.246287952262787
"1129",24.56,2.24465763232671e-06,3.81258115054202e-05,0.000603931258577385,0.0121954284492681,0.246011429489209
"1130",24.58,2.21880777896408e-06,3.77561758829031e-05,0.000599528221502153,0.0121411044521838,0.245735066643143
"1131",24.6,2.19325272767983e-06,3.73900901249017e-05,0.000595156888033039,0.0120870149770077,0.245458864119221
"1132",24.62,2.16798915511484e-06,3.70275205429919e-05,0.000590817033579291,0.0120331590576667,0.245182822309981
"1133",24.64,2.14301377485547e-06,3.66684337635985e-05,0.000586508435106075,0.0119795357317671,0.244906941605875
"1134",24.66,2.11832333702987e-06,3.63127967251116e-05,0.00058223087112404,0.0119261440405819,0.244631222395272
"1135",24.68,2.09391462790851e-06,3.5960576675029e-05,0.000577984121678954,0.0118729830290392,0.244355665064472
"1136",24.7,2.06978446950916e-06,3.56117411671237e-05,0.000573767968341395,0.0118200517457105,0.244080269997703
"1137",24.72,2.04592971920587e-06,3.52662580586366e-05,0.00056958219419652,0.0117673492427986,0.243805037577136
"1138",24.74,2.02234726934231e-06,3.49240955074947e-05,0.000565426583833892,0.0117148745761257,0.243529968182886
"1139",24.76,1.99903404684921e-06,3.45852219695542e-05,0.000561300923337377,0.0116626268051218,0.243255062193022
"1140",24.78,1.97598701286582e-06,3.4249606195867e-05,0.000557205000275097,0.0116106049928128,0.242980319983572
"1141",24.8,1.9532031623655e-06,3.39172172299729e-05,0.000553138603689457,0.0115588082058087,0.242705741928528
"1142",24.82,1.93067952378533e-06,3.35880244052157e-05,0.000549101524087231,0.0115072355142921,0.242431328399856
"1143",24.84,1.90841315865963e-06,3.32619973420826e-05,0.000545093553429711,0.0114558859920059,0.2421570797675
"1144",24.86,1.88640116125747e-06,3.29391059455684e-05,0.000541114485122917,0.0114047587162423,0.24188299639939
"1145",24.88,1.86464065822401e-06,3.26193204025622e-05,0.000537164114007881,0.0113538527678308,0.241609078661446
"1146",24.9,1.84312880822573e-06,3.23026111792584e-05,0.000533242236350975,0.0113031672311263,0.241335326917586
"1147",24.92,1.82186280159948e-06,3.19889490185902e-05,0.00052934864983432,0.0112527011939979,0.241061741529734
"1148",24.94,1.80083986000522e-06,3.16783049376862e-05,0.000525483153546241,0.0112024537478171,0.240788322857823
"1149",24.96,1.78005723608257e-06,3.13706502253502e-05,0.000521645547971793,0.0111524239874463,0.240515071259805
"1150",24.98,1.75951221311104e-06,3.10659564395628e-05,0.000517835634983341,0.0111026110112271,0.240241987091653
"1151",25,1.73920210467384e-06,3.07641954050061e-05,0.000514053217831211,0.0110530139209688,0.239969070707372
"1152",25.02,1.71912425432539e-06,3.04653392106102e-05,0.000510298101134388,0.0110036318219372,0.239696322459001
"1153",25.04,1.69927603526234e-06,3.01693602071217e-05,0.000506570090871281,0.0109544638228426,0.239423742696624
"1154",25.06,1.67965484999818e-06,2.9876231004694e-05,0.00050286899437055,0.0109055090358287,0.239151331768372
"1155",25.08,1.66025813004129e-06,2.95859244704995e-05,0.000499194620301985,0.0108567665764611,0.23887909002043
"1156",25.1,1.64108333557654e-06,2.92984137263628e-05,0.000495546778667451,0.0108082355637159,0.238607017797047
"1157",25.12,1.62212795515019e-06,2.90136721464152e-05,0.000491925280791881,0.0107599151199682,0.238335115440537
"1158",25.14,1.60338950535833e-06,2.87316733547706e-05,0.000488329939314342,0.0107118043709808,0.238063383291288
"1159",25.16,1.58486553053852e-06,2.8452391223222e-05,0.000484760568179145,0.010663902445893,0.237791821687768
"1160",25.18,1.56655360246492e-06,2.81757998689587e-05,0.00048121698262702,0.0106162084772092,0.237520430966531
"1161",25.2,1.54845132004656e-06,2.7901873652304e-05,0.000477698999186346,0.0105687216007875,0.237249211462224
"1162",25.22,1.53055630902891e-06,2.76305871744735e-05,0.000474206435664434,0.0105214409558284,0.236978163507591
"1163",25.24,1.51286622169872e-06,2.73619152753528e-05,0.000470739111138876,0.010474365684864,0.236707287433479
"1164",25.26,1.49537873659196e-06,2.70958330312965e-05,0.000467296845948941,0.0104274949337462,0.23643658356885
"1165",25.28,1.47809155820498e-06,2.68323157529457e-05,0.000463879461687026,0.0103808278516361,0.236166052240777
"1166",25.3,1.46100241670872e-06,2.65713389830656e-05,0.00046048678119017,0.0103343635909922,0.23589569377446
"1167",25.32,1.44410906766604e-06,2.63128784944031e-05,0.00045711862853162,0.0102881013075598,0.235625508493226
"1168",25.34,1.42740929175214e-06,2.60569102875629e-05,0.000453774829012444,0.0102420401603598,0.235355496718535
"1169",25.36,1.41090089447792e-06,2.58034105889028e-05,0.000450455209153214,0.0101961793116772,0.23508565876999
"1170",25.38,1.39458170591638e-06,2.5552355848449e-05,0.000447159596685725,0.0101505179270506,0.23481599496534
"1171",25.4,1.37844958043196e-06,2.53037227378287e-05,0.000443887820544783,0.0101050551752609,0.234546505620486
"1172",25.42,1.36250239641282e-06,2.50574881482223e-05,0.000440639710860036,0.0100597902283202,0.234277191049489
"1173",25.44,1.34673805600597e-06,2.48136291883341e-05,0.000437415098947866,0.010014722261461,0.234008051564573
"1174",25.46,1.33115448485532e-06,2.45721231823806e-05,0.000434213817303324,0.00996985045312516,0.233739087476134
"1175",25.48,1.31574963184256e-06,2.43329476680975e-05,0.000431035699592127,0.00992517398495294,0.233470299092743
"1176",25.5,1.30052146883075e-06,2.40960803947648e-05,0.000427880580642705,0.00988069204177218,0.233201686721153
"1177",25.52,1.28546799041085e-06,2.38614993212495e-05,0.000424748296438293,0.00983640381158736,0.232933250666308
"1178",25.54,1.27058721365081e-06,2.36291826140656e-05,0.000421638684109082,0.00979230848556873,0.232664991231343
"1179",25.56,1.25587717784752e-06,2.33991086454527e-05,0.000418551581924419,0.00974840525804156,0.232396908717594
"1180",25.58,1.2413359442814e-06,2.31712559914706e-05,0.000415486829285058,0.00970469332647523,0.232129003424603
"1181",25.6,1.22696159597359e-06,2.29456034301124e-05,0.000412444266715457,0.00966117189147256,0.231861275650123
"1182",25.62,1.21275223744589e-06,2.27221299394337e-05,0.000409423735856136,0.00961784015675896,0.231593725690124
"1183",25.64,1.19870599448316e-06,2.25008146956994e-05,0.000406425079456072,0.0095746973291718,0.2313263538388
"1184",25.66,1.18482101389843e-06,2.22816370715467e-05,0.00040344814136515,0.00953174261864963,0.231059160388574
"1185",25.68,1.17109546330048e-06,2.20645766341653e-05,0.00040049276652667,0.00948897523822154,0.230792145630102
"1186",25.7,1.15752753086393e-06,2.18496131434936e-05,0.000397558800969886,0.00944639440399653,0.230525309852282
"1187",25.72,1.14411542510189e-06,2.16367265504317e-05,0.000394646091802612,0.00940399933515285,0.230258653342258
"1188",25.74,1.13085737464102e-06,2.14258969950698e-05,0.000391754487203864,0.00936178925392745,0.229992176385424
"1189",25.76,1.11775162799907e-06,2.12171048049338e-05,0.000388883836416556,0.00931976338560538,0.229725879265433
"1190",25.78,1.1047964533648e-06,2.10103304932459e-05,0.000386033989740242,0.00927792095850924,0.229459762264201
"1191",25.8,1.09199013838029e-06,2.08055547572011e-05,0.000383204798523902,0.00923626120398868,0.229193825661911
"1192",25.82,1.07933098992568e-06,2.06027584762599e-05,0.000380396115158788,0.00919478335640992,0.228928069737024
"1193",25.84,1.06681733390617e-06,2.04019227104555e-05,0.000377607793071296,0.00915348665314525,0.228662494766278
"1194",25.86,1.05444751504137e-06,2.02030286987177e-05,0.000374839686715908,0.00911237033456263,0.228397101024697
"1195",25.88,1.04221989665693e-06,2.00060578572106e-05,0.000372091651568161,0.00907143364401527,0.228131888785596
"1196",25.9,1.03013286047847e-06,1.98109917776864e-05,0.000369363544117672,0.00903067582783119,0.227866858320588
"1197",25.92,1.01818480642769e-06,1.96178122258538e-05,0.00036665522186121,0.00899009613530296,0.227602009899588
"1198",25.94,1.00637415242075e-06,1.94265011397611e-05,0.000363966543295808,0.00894969381867729,0.227337343790817
"1199",25.96,9.94699334168855e-07,1.92370406281944e-05,0.000361297367911921,0.00890946813314473,0.227072860260812
"1200",25.98,9.83158804980912e-07,1.90494129690897e-05,0.000358647556186634,0.00886941833682943,0.226808559574428
"1201",26,9.71751035568474e-07,1.88636006079602e-05,0.000356016969576908,0.00882954369077883,0.226544441994843
"1202",26.02,9.60474513852709e-07,1.86795861563374e-05,0.000353405470512879,0.00878984345895349,0.226280507783566
"1203",26.04,9.49327744773509e-07,1.84973523902267e-05,0.000350812922391189,0.00875031690821685,0.226016757200441
"1204",26.06,9.38309250100673e-07,1.83168822485765e-05,0.000348239189568373,0.00871096330832505,0.225753190503654
"1205",26.08,9.27417568247158e-07,1.81381588317621e-05,0.000345684137354283,0.00867178193191682,0.225489807949735
"1206",26.1,9.16651254084341e-07,1.79611654000825e-05,0.000343147632005557,0.00863277205450334,0.225226609793568
"1207",26.12,9.06008878759323e-07,1.77858853722717e-05,0.00034062954071913,0.0085939329544581,0.224963596288391
"1208",26.14,8.95489029514208e-07,1.7612302324023e-05,0.000338129731625786,0.0085552639130069,0.224700767685807
"1209",26.16,8.85090309507364e-07,1.7440399986527e-05,0.000335648073783764,0.00851676421421775,0.224438124235786
"1210",26.18,8.74811337636624e-07,1.72701622450227e-05,0.000333184437172387,0.0084784331449909,0.22417566618667
"1211",26.2,8.64650748364429e-07,1.71015731373625e-05,0.000330738692685749,0.00844026999504882,0.223913393785182
"1212",26.22,8.54607191544869e-07,1.6934616852589e-05,0.00032831071212644,0.00840227405692624,0.223651307276425
"1213",26.24,8.4467933225262e-07,1.67692777295261e-05,0.000325900368199304,0.0083644446259602,0.223389406903895
"1214",26.26,8.34865850613752e-07,1.66055402553825e-05,0.000323507534505252,0.0083267810002802,0.22312769290948
"1215",26.28,8.25165441638366e-07,1.64433890643674e-05,0.000321132085535105,0.00828928248079822,0.222866165533468
"1216",26.3,8.15576815055092e-07,1.62828089363197e-05,0.000318773896663481,0.00825194837119895,0.222604825014553
"1217",26.32,8.06098695147368e-07,1.61237847953493e-05,0.000316432844142727,0.00821477797792989,0.222343671589837
"1218",26.34,7.96729820591522e-07,1.59663017084904e-05,0.000314108805096883,0.00817777061019159,0.22208270549484
"1219",26.36,7.87468944296626e-07,1.58103448843683e-05,0.000311801657515692,0.00814092557992784,0.221821926963501
"1220",26.38,7.78314833246093e-07,1.5655899671877e-05,0.00030951128024865,0.00810424220181597,0.221561336228184
"1221",26.4,7.69266268341018e-07,1.55029515588697e-05,0.00030723755299909,0.00806771979325704,0.221300933519687
"1222",26.42,7.60322044245226e-07,1.53514861708614e-05,0.000304980356318311,0.00803135767436623,0.221040719067242
"1223",26.44,7.51480969232016e-07,1.52014892697426e-05,0.000302739571599743,0.00799515516796309,0.220780693098522
"1224",26.46,7.42741865032587e-07,1.50529467525057e-05,0.000300515081073151,0.00795911159956195,0.220520855839648
"1225",26.48,7.34103566686123e-07,1.49058446499823e-05,0.000298306767798878,0.00792322629736227,0.220261207515192
"1226",26.5,7.25564922391517e-07,1.47601691255924e-05,0.000296114515662126,0.00788749859223904,0.220001748348182
"1227",26.52,7.17124793360725e-07,1.4615906474105e-05,0.000293938209367276,0.00785192781773326,0.219742478560109
"1228",26.54,7.08782053673723e-07,1.44730431204105e-05,0.000291777734432246,0.00781651331004233,0.219483398370931
"1229",26.56,7.0053559013505e-07,1.4331565618303e-05,0.00028963297718288,0.00778125440801058,0.219224507999076
"1230",26.58,6.92384302131942e-07,1.41914606492757e-05,0.000287503824747386,0.0077461504531198,0.218965807661453
"1231",26.6,6.84327101493993e-07,1.40527150213258e-05,0.000285390165050803,0.00771120078947971,0.21870729757345
"1232",26.62,6.7636291235438e-07,1.39153156677706e-05,0.000283291886809503,0.00767640476381857,0.218448977948942
"1233",26.64,6.68490671012601e-07,1.37792496460755e-05,0.000281208879525739,0.0076417617254738,0.218190849000297
"1234",26.66,6.6070932579872e-07,1.36445041366913e-05,0.00027914103348222,0.00760727102638252,0.217932910938382
"1235",26.68,6.530178369391e-07,1.35110664419032e-05,0.000277088239736724,0.00757293202107226,0.217675163972564
"1236",26.7,6.45415176423615e-07,1.337892398469e-05,0.000275050390116754,0.0075387440666516,0.217417608310718
"1237",26.72,6.37900327874316e-07,1.32480643075936e-05,0.000273027377214221,0.00750470652280087,0.21716024415923
"1238",26.74,6.30472286415542e-07,1.31184750715992e-05,0.000271019094380163,0.00747081875176287,0.216903071723004
"1239",26.76,6.23130058545459e-07,1.29901440550261e-05,0.000269025435719508,0.00743708011833364,0.216646091205467
"1240",26.78,6.15872662009005e-07,1.28630591524272e-05,0.000267046296085864,0.00740348998985319,0.216389302808571
"1241",26.8,6.0869912567224e-07,1.27372083735009e-05,0.000265081571076341,0.00737004773619636,0.216132706732802
"1242",26.82,6.01608489398069e-07,1.26125798420109e-05,0.00026313115702642,0.00733675272976358,0.21587630317718
"1243",26.84,5.94599803923338e-07,1.24891617947169e-05,0.000261194951004842,0.00730360434547179,0.21562009233927
"1244",26.86,5.8767213073728e-07,1.23669425803156e-05,0.000259272850808543,0.00727060196074527,0.21536407441518
"1245",26.88,5.80824541961295e-07,1.22459106583903e-05,0.000257364754957613,0.00723774495550658,0.215108249599571
"1246",26.9,5.74056120230057e-07,1.2126054598371e-05,0.000255470562690299,0.00720503271216746,0.214852618085661
"1247",26.92,5.6736595857393e-07,1.20073630785036e-05,0.00025359017395803,0.00717246461561981,0.214597180065228
"1248",26.94,5.60753160302674e-07,1.18898248848291e-05,0.000251723489420486,0.00714004005322668,0.214341935728617
"1249",26.96,5.54216838890434e-07,1.17734289101718e-05,0.000249870410440693,0.00710775841481326,0.21408688526474
"1250",26.98,5.47756117861997e-07,1.16581641531367e-05,0.000248030839080152,0.00707561909265792,0.21383202886109
"1251",27,5.41370130680299e-07,1.15440197171167e-05,0.000246204678094006,0.00704362148148329,0.213577366703736
"1252",27.02,5.35058020635177e-07,1.14309848093084e-05,0.00024439183092623,0.00701176497844733,0.213322898977332
"1253",27.04,5.28818940733338e-07,1.1319048739737e-05,0.000242592201704861,0.00698004898313445,0.213068625865124
"1254",27.06,5.2265205358955e-07,1.12082009202909e-05,0.000240805695237259,0.00694847289754665,0.212814547548952
"1255",27.08,5.16556531319029e-07,1.10984308637641e-05,0.000239032217005396,0.0069170361260947,0.212560664209253
"1256",27.1,5.10531555431008e-07,1.09897281829083e-05,0.000237271673161178,0.00688573807558931,0.21230697602507
"1257",27.12,5.04576316723489e-07,1.08820825894933e-05,0.000235523970521803,0.00685457815523235,0.212053483174054
"1258",27.14,4.9869001517915e-07,1.07754838933765e-05,0.000233789016565142,0.00682355577660811,0.211800185832468
"1259",27.16,4.92871859862402e-07,1.06699220015803e-05,0.000232066719425159,0.00679267035367456,0.211547084175195
"1260",27.18,4.87121068817583e-07,1.05653869173785e-05,0.000230356987887357,0.00676192130275466,0.211294178375738
"1261",27.2,4.81436868968272e-07,1.04618687393914e-05,0.000228659731384256,0.00673130804252765,0.21104146860623
"1262",27.22,4.75818496017727e-07,1.03593576606884e-05,0.000226974859990903,0.00670082999402042,0.210788955037433
"1263",27.24,4.702651943504e-07,1.02578439678998e-05,0.000225302284420404,0.00667048658059889,0.210536637838748
"1264",27.26,4.6477621693457e-07,1.01573180403363e-05,0.000223641916019505,0.00664027722795938,0.210284517178215
"1265",27.28,4.59350825226019e-07,1.00577703491166e-05,0.000221993666764177,0.00661020136412008,0.210032593222521
"1266",27.3,4.539882890728e-07,9.95919145630322e-06,0.000220357449255253,0.00658025841941243,0.209780866137001
"1267",27.32,4.48687886621042e-07,9.86157201404651e-06,0.000218733176714083,0.00655044782647268,0.209529336085649
"1268",27.34,4.43448904221802e-07,9.76490276373618e-06,0.000217120762978218,0.00652076902023332,0.209278003231113
"1269",27.36,4.38270636338947e-07,9.66917453516092e-06,0.000215520122497133,0.00649122143791464,0.209026867734709
"1270",27.38,4.33152385458049e-07,9.5743782456757e-06,0.000213931170327964,0.00646180451901629,0.208775929756419
"1271",27.4,4.280934619963e-07,9.48050489937686e-06,0.000212353822131285,0.00643251770530883,0.208525189454899
"1272",27.42,4.23093184213411e-07,9.38754558628477e-06,0.000210787994166913,0.00640336044082535,0.208274646987481
"1273",27.44,4.18150878123504e-07,9.29549148153405e-06,0.000209233603289732,0.00637433217185312,0.208024302510181
"1274",27.46,4.13265877407976e-07,9.20433384457133e-06,0.000207690566945556,0.0063454323469252,0.2077741561777
"1275",27.48,4.08437523329335e-07,9.11406401836042e-06,0.000206158803167016,0.00631666041681212,0.20752420814343
"1276",27.5,4.03665164645979e-07,9.02467342859489e-06,0.00020463823056947,0.00628801583451365,0.207274458559458
"1277",27.52,3.98948157527926e-07,8.93615358291782e-06,0.000203128768346951,0.00625949805525045,0.20702490757657
"1278",27.54,3.94285865473479e-07,8.84849607014894e-06,0.00020163033626813,0.00623110653645588,0.206775555344257
"1279",27.56,3.89677659226808e-07,8.76169255951882e-06,0.000200142854672317,0.00620284073776774,0.20652640201072
"1280",27.58,3.85122916696453e-07,8.67573479991025e-06,0.000198666244465484,0.00617470012102013,0.20627744772287
"1281",27.6,3.80621022874721e-07,8.59061461910654e-06,0.000197200427116315,0.0061466841502352,0.206028692626337
"1282",27.62,3.76171369757988e-07,8.50632392304688e-06,0.000195745324652281,0.0061187922916151,0.205780136865472
"1283",27.64,3.71773356267875e-07,8.42285469508864e-06,0.000194300859655751,0.00609102401353379,0.205531780583352
"1284",27.66,3.67426388173304e-07,8.34019899527639e-06,0.000192866955260112,0.00606337878652896,0.205283623921786
"1285",27.68,3.63129878013417e-07,8.25834895961785e-06,0.000191443535145936,0.00603585608329399,0.205035667021315
"1286",27.7,3.58883245021349e-07,8.17729679936644e-06,0.000190030523537156,0.00600845537866987,0.204787910021221
"1287",27.72,3.54685915048851e-07,8.09703480031056e-06,0.000188627845197275,0.00598117614963722,0.204540353059529
"1288",27.74,3.50537320491743e-07,8.01755532206947e-06,0.000187235425425602,0.00595401787530826,0.204292996273011
"1289",27.76,3.46436900216203e-07,7.9388507973957e-06,0.000185853190053513,0.00592698003691884,0.204045839797191
"1290",27.78,3.42384099485866e-07,7.86091373148392e-06,0.000184481065440732,0.00590006211782055,0.20379888376635
"1291",27.8,3.38378369889743e-07,7.78373670128626e-06,0.000183118978471644,0.00587326360347271,0.203552128313529
"1292",27.82,3.34419169270927e-07,7.70731235483398e-06,0.00018176685655163,0.00584658398143457,0.203305573570535
"1293",27.84,3.30505961656106e-07,7.63163341056547e-06,0.000180424627603427,0.00582002274135736,0.203059219667941
"1294",27.86,3.26638217185846e-07,7.55669265666049e-06,0.000179092220063514,0.0057935793749765,0.202813066735095
"1295",27.88,3.22815412045663e-07,7.48248295038057e-06,0.000177769562878519,0.00576725337610375,0.202567114900124
"1296",27.9,3.19037028397845e-07,7.40899721741558e-06,0.000176456585501655,0.00574104424061942,0.202321364289934
"1297",27.92,3.15302554314048e-07,7.33622845123642e-06,0.00017515321788918,0.00571495146646461,0.202075815030218
"1298",27.94,3.11611483708632e-07,7.26416971245361e-06,0.000173859390496873,0.00568897455363344,0.201830467245458
"1299",27.96,3.07963316272737e-07,7.192814128182e-06,0.000172575034276547,0.00566311300416535,0.201585321058933
"1300",27.98,3.04357557409103e-07,7.12215489141126e-06,0.000171300080672576,0.00563736632213739,0.201340376592717
"1301",28,3.00793718167606e-07,7.05218526038236e-06,0.000170034461618448,0.00561173401365653,0.201095633967688
"1302",28.02,2.97271315181514e-07,6.98289855796977e-06,0.000168778109533343,0.00558621558685205,0.200851093303531
"1303",28.04,2.93789870604454e-07,6.91428817106941e-06,0.000167530957318733,0.00556081055186787,0.200606754718741
"1304",28.06,2.90348912048078e-07,6.84634754999238e-06,0.000166292938355007,0.005535518420855,0.200362618330628
"1305",28.08,2.86947972520432e-07,6.77907020786431e-06,0.000165063986498115,0.0055103387079639,0.200118684255321
"1306",28.1,2.83586590364995e-07,6.71244972003021e-06,0.00016384403607624,0.00548527092933698,0.199874952607772
"1307",28.12,2.80264309200414e-07,6.64647972346504e-06,0.000162633021886487,0.00546031460310104,0.199631423501761
"1308",28.14,2.76980677860899e-07,6.58115391618965e-06,0.000161430879191601,0.0054354692493598,0.199388097049897
"1309",28.16,2.73735250337293e-07,6.51646605669222e-06,0.000160237543716702,0.00541073439018636,0.199144973363627
"1310",28.18,2.70527585718786e-07,6.45240996335508e-06,0.000159052951646045,0.00538610954961581,0.198902052553236
"1311",28.2,2.67357248135289e-07,6.3889795138869e-06,0.000157877039619802,0.00536159425363775,0.198659334727851
"1312",28.22,2.64223806700449e-07,6.32616864476015e-06,0.000156709744730863,0.00533718803018891,0.198416819995449
"1313",28.24,2.61126835455292e-07,6.2639713506538e-06,0.000155551004521664,0.00531289040914573,0.198174508462856
"1314",28.26,2.58065913312508e-07,6.20238168390136e-06,0.000154400756981036,0.00528870092231706,0.197932400235754
"1315",28.28,2.55040624001345e-07,6.14139375394382e-06,0.000153258940541065,0.00526461910343675,0.197690495418686
"1316",28.3,2.52050556013126e-07,6.08100172678792e-06,0.000152125494073992,0.00524064448815638,0.197448794115056
"1317",28.32,2.49095302547368e-07,6.0211998244694e-06,0.000151000356889117,0.00521677661403796,0.197207296427137
"1318",28.34,2.46174461458512e-07,5.96198232452128e-06,0.000149883468729735,0.00519301502054668,0.196966002456072
"1319",28.36,2.43287635203235e-07,5.90334355944706e-06,0.000148774769770088,0.00516935924904362,0.196724912301879
"1320",28.38,2.40434430788362e-07,5.84527791619893e-06,0.00014767420061234,0.00514580884277859,0.196484026063456
"1321",28.4,2.37614459719352e-07,5.78777983566078e-06,0.000146581702283568,0.00512236334688289,0.196243343838584
"1322",28.42,2.34827337949366e-07,5.7308438121361e-06,0.000145497216232785,0.00509902230836217,0.196002865723932
"1323",28.44,2.32072685828897e-07,5.67446439284064e-06,0.000144420684327968,0.00507578527608925,0.195762591815056
"1324",28.46,2.29350128055968e-07,5.61863617739979e-06,0.000143352048853118,0.005052651800797,0.195522522206411
"1325",28.48,2.26659293626888e-07,5.56335381735076e-06,0.000142291252505337,0.00502962143507129,0.195282656991348
"1326",28.5,2.23999815787552e-07,5.5086120156493e-06,0.000141238238391921,0.00500669373334381,0.195042996262122
"1327",28.52,2.2137133198529e-07,5.45440552618111e-06,0.000140192950027481,0.00498386825188511,0.194803540109893
"1328",28.54,2.18773483821258e-07,5.40072915327781e-06,0.000139155331331073,0.00496114454879753,0.194564288624733
"1329",28.56,2.16205917003352e-07,5.34757775123743e-06,0.000138125326623359,0.00493852218400816,0.194325241895624
"1330",28.58,2.13668281299661e-07,5.29494622384943e-06,0.00013710288062378,0.00491600071926193,0.194086400010472
"1331",28.6,2.11160230492426e-07,5.24282952392406e-06,0.000136087938447749,0.00489357971811456,0.193847763056098
"1332",28.62,2.08681422332531e-07,5.19122265282629e-06,0.000135080445603869,0.00487125874592566,0.193609331118254
"1333",28.64,2.0623151849449e-07,5.14012066001396e-06,0.000134080347991161,0.00484903736985185,0.193371104281618
"1334",28.66,2.03810184531945e-07,5.08951864258039e-06,0.000133087591896319,0.00482691515883978,0.193133082629801
"1335",28.68,2.01417089833658e-07,5.03941174480114e-06,0.00013210212399098,0.00480489168361935,0.192895266245353
"1336",28.7,1.99051907580002e-07,4.98979515768513e-06,0.000131123891329013,0.00478296651669677,0.192657655209762
"1337",28.72,1.96714314699935e-07,4.9406641185299e-06,0.000130152841343829,0.00476113923234782,0.192420249603462
"1338",28.74,1.94403991828451e-07,4.89201391048112e-06,0.000129188921845704,0.00473940940661099,0.192183049505834
"1339",28.76,1.92120623264524e-07,4.84383986209613e-06,0.000128232081019129,0.0047177766172807,0.191946054995211
"1340",28.78,1.89863896929504e-07,4.79613734691164e-06,0.000127282267420168,0.0046962404439006,0.191709266148882
"1341",28.8,1.87633504325991e-07,4.74890178301548e-06,0.000126339429973845,0.00467480046775674,0.191472683043095
"1342",28.82,1.8542914049717e-07,4.70212863262237e-06,0.000125403517971537,0.00465345627187093,0.191236305753059
"1343",28.84,1.83250503986597e-07,4.65581340165362e-06,0.000124474481068398,0.00463220744099405,0.191000134352952
"1344",28.86,1.81097296798439e-07,4.6099516393209e-06,0.000123552269280789,0.00461105356159931,0.190764168915922
"1345",28.88,1.78969224358157e-07,4.56453893771376e-06,0.000122636832983734,0.00458999422187569,0.190528409514089
"1346",28.9,1.76865995473639e-07,4.51957093139113e-06,0.000121728122908388,0.00456902901172125,0.190292856218552
"1347",28.92,1.74787322296757e-07,4.47504329697668e-06,0.000120826090139525,0.00454815752273659,0.190057509099391
"1348",28.94,1.72732920285364e-07,4.43095175275784e-06,0.000119930686113047,0.0045273793482182,0.18982236822567
"1349",28.96,1.70702508165713e-07,4.38729205828876e-06,0.0001190418626135,0.00450669408315197,0.189587433665442
"1350",28.98,1.686958078953e-07,4.34406001399688e-06,0.000118159571771617,0.00448610132420659,0.189352705485753
"1351",29,1.66712544626129e-07,4.30125146079324e-06,0.000117283766061874,0.0044656006697271,0.189118183752643
"1352",29.02,1.64752446668377e-07,4.25886227968648e-06,0.000116414398300063,0.00444519171972836,0.188883868531152
"1353",29.04,1.62815245454478e-07,4.21688839140044e-06,0.000115551421640881,0.00442487407588857,0.188649759885323
"1354",29.06,1.6090067550361e-07,4.17532575599532e-06,0.000114694789575538,0.00440464734154287,0.188415857878205
"1355",29.08,1.59008474386575e-07,4.13417037249251e-06,0.000113844455929378,0.00438451112167687,0.188182162571856
"1356",29.1,1.57138382691077e-07,4.09341827850281e-06,0.00011300037485952,0.00436446502292027,0.18794867402735
"1357",29.12,1.55290143987394e-07,4.05306554985829e-06,0.000112162500852515,0.00434450865354047,0.187715392304775
"1358",29.14,1.53463504794427e-07,4.01310830024751e-06,0.000111330788722013,0.0043246416234362,0.187482317463242
"1359",29.16,1.51658214546139e-07,3.9735426808542e-06,0.000110505193606456,0.0043048635441312,0.187249449560885
"1360",29.18,1.4987402555837e-07,3.9343648799994e-06,0.000109685670966781,0.00428517402876789,0.187016788654866
"1361",29.2,1.48110692996021e-07,3.89557112278688e-06,0.000108872176584138,0.00426557269210108,0.186784334801377
"1362",29.22,1.4636797484061e-07,3.85715767075194e-06,0.000108064666557626,0.00424605915049168,0.186552088055647
"1363",29.24,1.44645631858194e-07,3.81912082151356e-06,0.000107263097302045,0.00422663302190048,0.18632004847194
"1364",29.26,1.42943427567654e-07,3.78145690842977e-06,0.000106467425545664,0.0042072939258819,0.186088216103563
"1365",29.28,1.41261128209325e-07,3.74416230025623e-06,0.000105677608328001,0.00418804148357776,0.185856591002869
"1366",29.3,1.39598502713999e-07,3.70723340080818e-06,0.00010489360299762,0.00416887531771112,0.185625173221259
"1367",29.32,1.37955322672259e-07,3.6706666486254e-06,0.000104115367209947,0.00414979505258011,0.185393962809183
"1368",29.34,1.36331362304166e-07,3.63445851664043e-06,0.000103342858925097,0.00413080031405176,0.185162959816151
"1369",29.36,1.3472639842929e-07,3.59860551184992e-06,0.000102576036405713,0.0041118907295559,0.184932164290728
"1370",29.38,1.33140210437073e-07,3.56310417498902e-06,0.000101814858214831,0.00409306592807906,0.184701576280544
"1371",29.4,1.3157258025753e-07,3.52795108020889e-06,0.000101059283213746,0.00407432554015833,0.184471195832291
"1372",29.42,1.30023292332275e-07,3.49314283475724e-06,0.000100309270559904,0.00405566919787539,0.184241022991735
"1373",29.44,1.28492133585881e-07,3.45867607866188e-06,9.95647797048022e-05,0.00403709653485039,0.184011057803709
"1374",29.46,1.26978893397558e-07,3.42454748441726e-06,9.88257703919053e-05,0.00401860718623598,0.183781300312126
"1375",29.48,1.25483363573149e-07,3.39075375667396e-06,9.80922026545782e-05,0.00400020078871125,0.183551750559975
"1376",29.5,1.24005338317445e-07,3.35729163193113e-06,9.73640368140303e-05,0.00398187698047583,0.183322408589329
"1377",29.52,1.22544614206814e-07,3.3241578782318e-06,9.66412334772759e-05,0.00396363540124388,0.183093274441347
"1378",29.54,1.21100990162129e-07,3.29134929486112e-06,9.59237535351072e-05,0.00394547569223815,0.182864348156276
"1379",29.56,1.19674267422017e-07,3.25886271204739e-06,9.52115581600828e-05,0.00392739749618409,0.182635629773456
"1380",29.58,1.18264249516393e-07,3.22669499066597e-06,9.45046088045302e-05,0.00390940045730394,0.182407119331324
"1381",29.6,1.16870742240308e-07,3.19484302194591e-06,9.380286719856e-05,0.00389148422131085,0.182178816867414
"1382",29.62,1.15493553628077e-07,3.16330372717946e-06,9.31062953480967e-05,0.00387364843540302,0.181950722418363
"1383",29.64,1.14132493927714e-07,3.13207405743425e-06,9.24148555329214e-05,0.0038558927482579,0.181722836019914
"1384",29.66,1.12787375575645e-07,3.10115099326819e-06,9.17285103047288e-05,0.00383821681002632,0.18149515770692
"1385",29.68,1.1145801317171e-07,3.07053154444707e-06,9.10472224851974e-05,0.00382062027232673,0.181267687513344
"1386",29.7,1.10144223454449e-07,3.0402127496649e-06,9.0370955164073e-05,0.00380310278823944,0.181040425472266
"1387",29.72,1.08845825276665e-07,3.01019167626678e-06,8.96996716972661e-05,0.00378566401230081,0.180813371615884
"1388",29.74,1.0756263958126e-07,2.98046541997447e-06,8.9033335704962e-05,0.00376830360049759,0.180586525975518
"1389",29.76,1.06294489377357e-07,2.95103110461455e-06,8.83719110697443e-05,0.00375102121026114,0.180359888581614
"1390",29.78,1.05041199716671e-07,2.92188588184909e-06,8.7715361934731e-05,0.00373381650046177,0.180133459463746
"1391",29.8,1.03802597670166e-07,2.89302693090896e-06,8.7063652701724e-05,0.00371668913140306,0.179907238650619
"1392",29.82,1.02578512304967e-07,2.8644514583296e-06,8.64167480293719e-05,0.00369963876481622,0.179681226170074
"1393",29.84,1.01368774661532e-07,2.8361566976893e-06,8.57746128313442e-05,0.00368266506385441,0.179455422049089
"1394",29.86,1.00173217731087e-07,2.80813990934997e-06,8.513721227452e-05,0.00366576769308719,0.179229826313783
"1395",29.88,9.89916764333144e-08,2.78039838020038e-06,8.45045117771873e-05,0.00364894631849487,0.17900443898942
"1396",29.9,9.7823987594289e-08,2.75292942340178e-06,8.3876477007257e-05,0.00363220060746296,0.178779260100413
"1397",29.92,9.66699899246725e-08,2.72573037813599e-06,8.32530738804876e-05,0.00361553022877662,0.178554289670324
"1398",29.94,9.5529523998147e-08,2.69879860935583e-06,8.26342685587231e-05,0.00359893485261512,0.178329527721868
"1399",29.96,9.44024322300963e-08,2.67213150753793e-06,8.20200274481428e-05,0.00358241415054631,0.17810497427692
"1400",29.98,9.32885588565276e-08,2.6457264884379e-06,8.14103171975238e-05,0.00356596779552112,0.177880629356512
"1401",30,9.21877499132318e-08,2.61958099284777e-06,8.08051046965152e-05,0.00354959546186814,0.177656492980841


==> code/rhoU.csv <==
"","d","p1","p3","p5","p7","p9"
"1",2,0.074792243767313,0.217993079584775,0.333333333333333,0.372781065088759,0.223140495867768
"2",3,0.0642950867473391,0.200895583146754,0.333333333333333,0.411015020482477,0.277235161532682
"3",4,0.0511987532882093,0.171317828613599,0.308641975308642,0.420774037068985,0.321606199278489
"4",5,0.0385750389562838,0.138173665484514,0.270655270655271,0.40940526132275,0.356717867202124
"5",6,0.0278111611715246,0.106652564372947,0.227588862416673,0.383502564857849,0.383238909223649
"6",7,0.0193262821121588,0.0793915464068384,0.185002286236854,0.348748197507202,0.402017747984045
"7",8,0.0130151877512595,0.0573229774318244,0.146254366527271,0.30974153078485,0.414016235546645
"8",9,0.00853219112758901,0.0403338871664613,0.112991108269255,0.269928835975102,0.420228803131603
"9",10,0.00546554944281555,0.0277666323218707,0.0856494322808552,0.231667780064193,0.421611885270263
"10",11,0.00343240118904078,0.0187655867078045,0.0639151174804342,0.196395116704707,0.419036906424297
"11",12,0.00211922990131722,0.0124864760019945,0.04708559745542,0.164840437418067,0.413268028094861
"12",13,0.00128948020054897,0.00819996131444319,0.0343216790196975,0.137236067808011,0.404958744131671
"13",14,0.000774791334211635,0.00532548689836308,0.0247999011384136,0.113493958327531,0.394659654087565
"14",15,0.000460492993020562,0.00342621181677031,0.0177902290031798,0.0933398101709325,0.382831128586862
"15",16,0.000271108817346669,0.00218666438308686,0.0126848186232807,0.0764068628635663,0.36985687967034
"16",17,0.000158292457437723,0.00138600291409524,0.00899860940318619,0.0622970814664419,0.356056424675153
"17",18,9.17494549667565e-05,0.000873324067891735,0.00635608106077866,0.0506183987143423,0.341695719855158
"18",19,5.28367704849555e-05,0.000547470967423291,0.00447296215855063,0.0410055092459772,0.326995922186332
"19",20,3.0252815672667e-05,0.000341671833363166,0.00313768961786812,0.0331299445590133,0.312140522197274
"20",21,1.72327229735948e-05,0.000212403286972844,0.0021948771646463,0.0267034882277478,0.297281160052778
"21",22,9.77068596395128e-06,0.000131589378492981,0.001531582732417,0.0214776664568832,0.282542411226795
"22",23,5.51661818998185e-06,8.12756457289033e-05,0.00106639961265385,0.0172410890397802,0.268025772073525
"23",24,3.10288483132796e-06,5.0064145980402e-05,0.000741050933185746,0.0138157567028053,0.253813019238115
"24",25,1.73920210467384e-06,3.07641954050061e-05,0.000514053217831211,0.0110530139209688,0.239969070707372
"25",26,9.71751035568474e-07,1.88636006079602e-05,0.000356016969576908,0.00882954369077883,0.226544441994843
"26",27,5.41370130680299e-07,1.15440197171167e-05,0.000246204678094006,0.00704362148148329,0.213577366703736
"27",28,3.00793718167606e-07,7.05218526038236e-06,0.000170034461618448,0.00561173401365653,0.201095633967688
"28",29,1.66712544626129e-07,4.30125146079324e-06,0.000117283766061874,0.0044656006697271,0.189118183752643
"29",30,9.21877499132318e-08,2.61958099284777e-06,8.08051046965152e-05,0.00354959546186814,0.177656492980841

